tubGEMM: Energy-Efficient and Sparsity-Effective Temporal-Unary-Binary Based Matrix Multiply Unit

General Matrix Multiplication (GEMM) is a ubiquitous compute kernel in deep learning (DL). To support energy-efficient edge-native processing, new GEMM hardware units have been proposed that operate on unary encoded bitstreams using much simpler hardware. Most unary approaches thus far focus on rate-based unary encoding of values and perform stochastic approximate computation. This work presents tubGEMM, a novel matrix-multiply unit design that employs hybrid temporal-unary and binary (tub) encoding and performs exact (not approximate) GEMM. It intrinsically exploits dynamic value sparsity to improve energy efficiency. Compared to the current best unary design uGEMM, tubGEMM significantly reduces area, power, and energy by 89\%, 87\%, and 50\%, respectively. A tubGEMM design performing 128x128 matrix multiply on 8-bit integers, in commercial TSMC N5 (5nm) process node, consumes just 0.22 mm^2 die area, 417.72 mW power, and 8.86 uJ energy, assuming no sparsity. Typical sparsity in DL workloads (MobileNetv2, ResNet-50) reduces energy by more than 3x, and lowering precision to 4 and 2 bits further reduces it by 24x and 104x respectively.

==> IEEEtrancls.txt <==
%%
%% IEEEtran.cls 2015/08/26 version V1.8b
%% 
%% This is the IEEEtran LaTeX class for authors of the Institute of 
%% Electrical and Electronics Engineers (IEEE) Transactions journals and
%% conferences.
%% 
%% Support sites:
%% http://www.michaelshell.org/tex/ieeetran/
%% http://www.ctan.org/pkg/ieeetran
%% and
%% http://www.ieee.org/
%%
%% Based on the original 1993 IEEEtran.cls, but with many bug fixes
%% and enhancements (from both JVH and MDS) over the 1996/7 version.
%%
%%
%% Contributors:
%% Gerry Murray (1993), Silvano Balemi (1993),
%% Jon Dixon (1996), Peter N"uchter (1996),
%% Juergen von Hagen (2000), and Michael Shell (2001-2014)
%% 
%% 
%% Copyright (c) 1993-2000 by Gerry Murray, Silvano Balemi, 
%%                         Jon Dixon, Peter N"uchter,
%%                         Juergen von Hagen
%%                         and
%% Copyright (c) 2001-2015 by Michael Shell
%%
%% Current maintainer (V1.3 to V1.8b): Michael Shell
%%                                     See:
%%                                     http://www.michaelshell.org/
%%                                     for current contact information.
%%
%% Special thanks to Peter Wilson (CUA) and Donald Arseneau
%% for allowing the inclusion of the \@ifmtarg command 
%% from their ifmtarg LaTeX package. 
%% 
%%*************************************************************************
%% Legal Notice:
%% This code is offered as-is without any warranty either expressed or
%% implied; without even the implied warranty of MERCHANTABILITY or
%% FITNESS FOR A PARTICULAR PURPOSE! 
%% User assumes all risk.
%% In no event shall the IEEE or any contributor to this code be liable for
%% any damages or losses, including, but not limited to, incidental,
%% consequential, or any other damages, resulting from the use or misuse
%% of any information contained here.
%%
%% All comments are the opinions of their respective authors and are not
%% necessarily endorsed by the IEEE.
%%
%% This work is distributed under the LaTeX Project Public License (LPPL)
%% ( http://www.latex-project.org/ ) version 1.3, and may be freely used,
%% distributed and modified. A copy of the LPPL, version 1.3, is included
%% in the base LaTeX documentation of all distributions of LaTeX released
%% 2003/12/01 or later.
%% Retain all contribution notices and credits.
%% ** Modified files should be clearly indicated as such, including  **
%% ** renaming them and changing author support contact information. **
%%
%% File list of work: IEEEtran.cls, IEEEtran_HOWTO.pdf, bare_adv.tex,
%%                    bare_conf.tex, bare_jrnl.tex, bare_conf_compsoc.tex,
%%                    bare_jrnl_compsoc.tex
%% 
%% Major changes to the user interface should be indicated by an 
%% increase in the version numbers. If a version is a beta, it will 
%% be indicated with a BETA suffix, i.e., 1.4 BETA.
%% Small changes can be indicated by appending letters to the version
%% such as "IEEEtran_v14a.cls".
%% In all cases, \Providesclass, any \typeout messages to the user,
%% \IEEEtransversionmajor and \IEEEtransversionminor must reflect the
%% correct version information.
%% The changes should also be documented via source comments.
%%*************************************************************************
%%
%
% Available class options 
% e.g., \documentclass[10pt,conference]{IEEEtran} 
% 
%             *** choose only one from each category ***
%
% 9pt, 10pt, 11pt, 12pt
%    Sets normal font size. The default is 10pt.
% 
% conference, journal, technote, peerreview, peerreviewca
%    determines format mode - conference papers, journal papers,
%    correspondence papers (technotes), or peer review papers. The user
%    should also select 9pt when using technote. peerreview is like
%    journal mode, but provides for a single-column "cover" title page for
%    anonymous peer review. The paper title (without the author names) is
%    repeated at the top of the page after the cover page. For peer review
%    papers, the \IEEEpeerreviewmaketitle command must be executed (will
%    automatically be ignored for non-peerreview modes) at the place the
%    cover page is to end, usually just after the abstract (keywords are
%    not normally used with peer review papers). peerreviewca is like
%    peerreview, but allows the author names to be entered and formatted
%    as with conference mode so that author affiliation and contact
%    information can be easily seen on the cover page.
%    The default is journal.
%
% draft, draftcls, draftclsnofoot, final
%    determines if paper is formatted as a widely spaced draft (for
%    handwritten editor comments) or as a properly typeset final version.
%    draftcls restricts draft mode to the class file while all other LaTeX
%    packages (i.e., \usepackage{graphicx}) will behave as final - allows
%    for a draft paper with visible figures, etc. draftclsnofoot is like
%    draftcls, but does not display the date and the word "DRAFT" at the foot
%    of the pages. If using one of the draft modes, the user will probably
%    also want to select onecolumn.
%    The default is final.
%
% letterpaper, a4paper, cspaper
%    determines paper size: 8.5in X 11in, 210mm X 297mm or 7.875in X 10.75in.
%    Changing the paper size in the standard journal and conference modes
%    will not alter the typesetting of the document - only the margins will
%    be affected. In particular, documents using the a4paper option will
%    have reduced side margins (A4 is narrower than US letter) and a longer
%    bottom margin (A4 is longer than US letter). For both cases, the top
%    margins will be the same and the text will be horizontally centered.
%    For the compsoc conference and draft modes, it is the margins that will
%    remain constant, and thus the text area size will vary, with changes in
%    the paper size.
%    The cspaper option is the special ``trim'' paper size (7.875in x 10.75in)
%    used in the actual publication of Computer Society journals. Under
%    compsoc journal mode, this option does not alter the typesetting of the
%    document. Authors should invoke the cspaper option only if requested to
%    do so by the editors of the specific journal they are submitting to.
%    For final submission to the IEEE, authors should generally use US letter 
%    (8.5 X 11in) paper unless otherwise instructed. Note that authors should
%    ensure that all post-processing (ps, pdf, etc.) uses the same paper
%    specificiation as the .tex document. Problems here are by far the number
%    one reason for incorrect margins. IEEEtran will automatically set the
%    default paper size under pdflatex (without requiring any change to
%    pdftex.cfg), so this issue is more important to dvips users. Fix
%    config.ps, config.pdf, or ~/.dvipsrc for dvips, or use the
%    dvips -t papersize option instead as needed. For the cspaper option,
%    the corresponding dvips paper name is "ieeecs".
%    See the testflow documentation
%    http://www.ctan.org/tex-archive/macros/latex/contrib/IEEEtran/testflow
%    for more details on dvips paper size configuration.
%    The default is letterpaper.
%
% oneside, twoside
%    determines if layout follows single sided or two sided (duplex)
%    printing. The only notable change is with the headings at the top of
%    the pages.
%    The default is oneside.
%
% onecolumn, twocolumn
%    determines if text is organized into one or two columns per page. One
%    column mode is usually used only with draft papers.
%    The default is twocolumn.
%
% comsoc, compsoc, transmag
%    Use the format of the IEEE Communications Society, IEEE Computer Society
%    or IEEE Transactions on Magnetics, respectively.
%
% romanappendices
%    Use the "Appendix I" convention when numbering appendices. IEEEtran.cls
%    now defaults to Alpha "Appendix A" convention - the opposite of what
%    v1.6b and earlier did.
%
% captionsoff
%    disables the display of the figure/table captions. Some IEEE journals
%    request that captions be removed and figures/tables be put on pages
%    of their own at the end of an initial paper submission. The endfloat
%    package can be used with this class option to achieve this format.
%
% nofonttune
%    turns off tuning of the font interword spacing. Maybe useful to those
%    not using the standard Times fonts or for those who have already "tuned"
%    their fonts.
%    The default is to enable IEEEtran to tune font parameters.
%
%
%----------
% Available CLASSINPUTs provided (all are macros unless otherwise noted):
% \CLASSINPUTbaselinestretch
% \CLASSINPUTinnersidemargin
% \CLASSINPUToutersidemargin
% \CLASSINPUTtoptextmargin
% \CLASSINPUTbottomtextmargin
%
% Available CLASSINFOs provided:
% \ifCLASSINFOpdf                       (TeX if conditional)
% \CLASSINFOpaperwidth                  (macro)
% \CLASSINFOpaperheight                 (macro)
% \CLASSINFOnormalsizebaselineskip      (length)
% \CLASSINFOnormalsizeunitybaselineskip (length)
%
% Available CLASSOPTIONs provided:
% all class option flags (TeX if conditionals) unless otherwise noted,
% e.g., \ifCLASSOPTIONcaptionsoff
% point size options provided as a single macro:
% \CLASSOPTIONpt
% which will be defined as 9, 10, 11, or 12 depending on the document's
% normalsize point size.
% also, class option peerreviewca implies the use of class option peerreview
% and classoption draft implies the use of class option draftcls





\ProvidesClass{IEEEtran}[2015/08/26 V1.8b by Michael Shell]
\typeout{-- See the "IEEEtran_HOWTO" manual for usage information.}
\typeout{-- http://www.michaelshell.org/tex/ieeetran/}
\NeedsTeXFormat{LaTeX2e}

% IEEEtran.cls version numbers, provided as of V1.3
% These values serve as a way a .tex file can
% determine if the new features are provided.
% The version number of this IEEEtrans.cls can be obtained from 
% these values. i.e., V1.4
% KEEP THESE AS INTEGERS! i.e., NO {4a} or anything like that-
% (no need to enumerate "a" minor changes here)
\def\IEEEtransversionmajor{1}
\def\IEEEtransversionminor{8}


% hook to allow easy changeover to IEEEtran.cls/tools.sty error reporting
\def\@IEEEclspkgerror{\ClassError{IEEEtran}}


% These do nothing, but provide them like in article.cls
\newif\if@restonecol
\newif\if@titlepage


% class option conditionals
\newif\ifCLASSOPTIONonecolumn       \CLASSOPTIONonecolumnfalse
\newif\ifCLASSOPTIONtwocolumn       \CLASSOPTIONtwocolumntrue

\newif\ifCLASSOPTIONoneside         \CLASSOPTIONonesidetrue
\newif\ifCLASSOPTIONtwoside         \CLASSOPTIONtwosidefalse

\newif\ifCLASSOPTIONfinal           \CLASSOPTIONfinaltrue
\newif\ifCLASSOPTIONdraft           \CLASSOPTIONdraftfalse
\newif\ifCLASSOPTIONdraftcls        \CLASSOPTIONdraftclsfalse
\newif\ifCLASSOPTIONdraftclsnofoot  \CLASSOPTIONdraftclsnofootfalse

\newif\ifCLASSOPTIONpeerreview      \CLASSOPTIONpeerreviewfalse
\newif\ifCLASSOPTIONpeerreviewca    \CLASSOPTIONpeerreviewcafalse

\newif\ifCLASSOPTIONjournal         \CLASSOPTIONjournaltrue
\newif\ifCLASSOPTIONconference      \CLASSOPTIONconferencefalse
\newif\ifCLASSOPTIONtechnote        \CLASSOPTIONtechnotefalse

\newif\ifCLASSOPTIONnofonttune      \CLASSOPTIONnofonttunefalse

\newif\ifCLASSOPTIONcaptionsoff     \CLASSOPTIONcaptionsofffalse

\newif\ifCLASSOPTIONcomsoc          \CLASSOPTIONcomsocfalse
\newif\ifCLASSOPTIONcompsoc         \CLASSOPTIONcompsocfalse
\newif\ifCLASSOPTIONtransmag        \CLASSOPTIONtransmagfalse

\newif\ifCLASSOPTIONromanappendices \CLASSOPTIONromanappendicesfalse


% class info conditionals

% indicates if pdf (via pdflatex) output
\newif\ifCLASSINFOpdf               \CLASSINFOpdffalse


% V1.6b internal flag to show if using a4paper
\newif\if@IEEEusingAfourpaper       \@IEEEusingAfourpaperfalse
% V1.6b internal flag to show if using cspaper
\newif\if@IEEEusingcspaper          \@IEEEusingcspaperfalse


% IEEEtran class scratch pad registers
% dimen
\newdimen\@IEEEtrantmpdimenA
\newdimen\@IEEEtrantmpdimenB
\newdimen\@IEEEtrantmpdimenC
% count
\newcount\@IEEEtrantmpcountA
\newcount\@IEEEtrantmpcountB
\newcount\@IEEEtrantmpcountC
% token list
\newtoks\@IEEEtrantmptoksA

% we use \CLASSOPTIONpt so that we can ID the point size (even for 9pt docs)
% as well as LaTeX's \@ptsize to retain some compatability with some
% external packages
\def\@ptsize{0}
% LaTeX does not support 9pt, so we set \@ptsize to 0 - same as that of 10pt
\DeclareOption{9pt}{\def\CLASSOPTIONpt{9}\def\@ptsize{0}}
\DeclareOption{10pt}{\def\CLASSOPTIONpt{10}\def\@ptsize{0}}
\DeclareOption{11pt}{\def\CLASSOPTIONpt{11}\def\@ptsize{1}}
\DeclareOption{12pt}{\def\CLASSOPTIONpt{12}\def\@ptsize{2}}



\DeclareOption{letterpaper}{\setlength{\paperwidth}{8.5in}%
                            \setlength{\paperheight}{11in}%
                            \@IEEEusingAfourpaperfalse
                            \@IEEEusingcspaperfalse
                            \def\CLASSOPTIONpaper{letter}%
                            \def\CLASSINFOpaperwidth{8.5in}%
                            \def\CLASSINFOpaperheight{11in}}


\DeclareOption{a4paper}{\setlength{\paperwidth}{210mm}%
                        \setlength{\paperheight}{297mm}%
                        \@IEEEusingAfourpapertrue
                        \@IEEEusingcspaperfalse
                        \def\CLASSOPTIONpaper{a4}%
                        \def\CLASSINFOpaperwidth{210mm}%
                        \def\CLASSINFOpaperheight{297mm}}

% special paper option for compsoc journals
\DeclareOption{cspaper}{\setlength{\paperwidth}{7.875in}%
                        \setlength{\paperheight}{10.75in}%
                        \@IEEEusingcspapertrue
                        \@IEEEusingAfourpaperfalse
                        \def\CLASSOPTIONpaper{ieeecs}%
                        \def\CLASSINFOpaperwidth{7.875in}%
                        \def\CLASSINFOpaperheight{10.75in}}

\DeclareOption{oneside}{\@twosidefalse\@mparswitchfalse
                        \CLASSOPTIONonesidetrue\CLASSOPTIONtwosidefalse}
\DeclareOption{twoside}{\@twosidetrue\@mparswitchtrue
                        \CLASSOPTIONtwosidetrue\CLASSOPTIONonesidefalse}

\DeclareOption{onecolumn}{\CLASSOPTIONonecolumntrue\CLASSOPTIONtwocolumnfalse}
\DeclareOption{twocolumn}{\CLASSOPTIONtwocolumntrue\CLASSOPTIONonecolumnfalse}

% If the user selects draft, then this class AND any packages
% will go into draft mode.
\DeclareOption{draft}{\CLASSOPTIONdrafttrue\CLASSOPTIONdraftclstrue
                      \CLASSOPTIONdraftclsnofootfalse} 
% draftcls is for a draft mode which will not affect any packages
% used by the document.
\DeclareOption{draftcls}{\CLASSOPTIONdraftfalse\CLASSOPTIONdraftclstrue
                         \CLASSOPTIONdraftclsnofootfalse} 
% draftclsnofoot is like draftcls, but without the footer.
\DeclareOption{draftclsnofoot}{\CLASSOPTIONdraftfalse\CLASSOPTIONdraftclstrue
                               \CLASSOPTIONdraftclsnofoottrue} 
\DeclareOption{final}{\CLASSOPTIONdraftfalse\CLASSOPTIONdraftclsfalse
                      \CLASSOPTIONdraftclsnofootfalse}

\DeclareOption{journal}{\CLASSOPTIONpeerreviewfalse\CLASSOPTIONpeerreviewcafalse
                        \CLASSOPTIONjournaltrue\CLASSOPTIONconferencefalse\CLASSOPTIONtechnotefalse}

\DeclareOption{conference}{\CLASSOPTIONpeerreviewfalse\CLASSOPTIONpeerreviewcafalse
                           \CLASSOPTIONjournalfalse\CLASSOPTIONconferencetrue\CLASSOPTIONtechnotefalse}

\DeclareOption{technote}{\CLASSOPTIONpeerreviewfalse\CLASSOPTIONpeerreviewcafalse
                         \CLASSOPTIONjournalfalse\CLASSOPTIONconferencefalse\CLASSOPTIONtechnotetrue}

\DeclareOption{peerreview}{\CLASSOPTIONpeerreviewtrue\CLASSOPTIONpeerreviewcafalse
                           \CLASSOPTIONjournalfalse\CLASSOPTIONconferencefalse\CLASSOPTIONtechnotefalse}

\DeclareOption{peerreviewca}{\CLASSOPTIONpeerreviewtrue\CLASSOPTIONpeerreviewcatrue
                             \CLASSOPTIONjournalfalse\CLASSOPTIONconferencefalse\CLASSOPTIONtechnotefalse}

\DeclareOption{nofonttune}{\CLASSOPTIONnofonttunetrue}

\DeclareOption{captionsoff}{\CLASSOPTIONcaptionsofftrue}

\DeclareOption{comsoc}{\CLASSOPTIONcomsoctrue\CLASSOPTIONcompsocfalse\CLASSOPTIONtransmagfalse}

\DeclareOption{compsoc}{\CLASSOPTIONcomsocfalse\CLASSOPTIONcompsoctrue\CLASSOPTIONtransmagfalse}

\DeclareOption{transmag}{\CLASSOPTIONtransmagtrue\CLASSOPTIONcomsocfalse\CLASSOPTIONcompsocfalse}

\DeclareOption{romanappendices}{\CLASSOPTIONromanappendicestrue}


% default to US letter paper, 10pt, twocolumn, one sided, final, journal
\ExecuteOptions{letterpaper,10pt,twocolumn,oneside,final,journal}
% overrride these defaults per user requests
\ProcessOptions



%% -- Command Argument Scanning Support Functions --

% Sets the category codes for punctuation to their normal values.
% For local use with argument scanning.
\def\IEEEnormalcatcodespunct{\catcode`\!=12 \catcode`\,=12 \catcode`\:=12
\catcode`\;=12 \catcode`\`=12 \catcode`\'=12 \catcode`\"=12 \catcode`\.=12
\catcode`\/=12 \catcode`\?=12 \catcode`\*=12 \catcode`\+=12 \catcode`\-=12
\catcode`\<=12 \catcode`\>=12 \catcode`\(=12 \catcode`\)=12 \catcode`\[=12
\catcode`\]=12 \catcode`\==12 \catcode`\|=12}
% Sets the category codes for numbers to their normal values.
% For local use with argument scanning.
\def\IEEEnormalcatcodesnum{\catcode`\0=12 \catcode`\1=12 \catcode`\2=12
\catcode`\3=12 \catcode`\4=12 \catcode`\5=12 \catcode`\6=12 \catcode`\7=12
\catcode`\8=12 \catcode`\9=12}
% combined action of \IEEEnormalcatcodespunct and \IEEEnormalcatcodesnum
\def\IEEEnormalcatcodes{\IEEEnormalcatcodespunct\IEEEnormalcatcodesnum}


% usage: \@IEEEextracttoken*{}
% \@IEEEextracttoken fully expands its argument (which it then stores in
% \@IEEEextracttokenarg) via \edef and then the meaning of the first
% nonbrace (but including the empty group) token found is assigned via \let
% to \@IEEEextractedtoken as well as stored in the macro
% \@IEEEextractedtokenmacro. Tokens that would otherwise be discarded during
% the acquisition of the first are stored in \@IEEEextractedtokensdiscarded,
% however their original relative brace nesting depths are not guaranteed to
% be preserved.
% If the argument is empty, or if a first nonbrace token does not exist (or
% is an empty group), \@IEEEextractedtoken will be \relax and
% \@IEEEextractedtokenmacro and \@IEEEextractedtokensdiscarded will be empty.
%
% For example:
% \@IEEEextracttoken{{{ab}{cd}}{{ef}g}}
% results in:
%
% \@IEEEextracttokenarg          ==> a macro containing {{ab}{cd}}{{ef}g}
% \@IEEEextractedtoken           ==> the letter a
% \@IEEEextractedtokenmacro      ==> a macro containing a
% \@IEEEextractedtokensdiscarded ==> a macro containing bcd{ef}g
%
% the *-star form, \@IEEEextracttoken*, does not expand its argument
% contents during processing.
\def\@IEEEextracttoken{\@ifstar{\let\@IEEEextracttokendef=\def\@@IEEEextracttoken}{\let\@IEEEextracttokendef=\edef\@@IEEEextracttoken}}

\def\@@IEEEextracttoken#1{\@IEEEextracttokendef\@IEEEextracttokenarg{#1}\relax
\def\@IEEEextractedtokensdiscarded{}\relax % initialize to empty
% if the macro is unchanged after being acquired as a single undelimited argument
% with anything after it being stripped off as a delimited argument
% we know we have one token without any enclosing braces. loop until this is true.
\let\@IEEEextracttokencurgroup\@IEEEextracttokenarg
\loop
  % trap case of an empty argument as this would cause a problem with
  % \@@@IEEEextracttoken's first (nondelimited) argument acquisition
  \ifx\@IEEEextracttokencurgroup\@empty
    \def\@IEEEextractedtokenmacro{}\relax
  \else
    \expandafter\@@@IEEEextracttoken\@IEEEextracttokencurgroup\@IEEEgeneralsequenceDELIMITER\relax
  \fi
  \ifx\@IEEEextractedtokenmacro\@IEEEextracttokencurgroup
  \else
    \let\@IEEEextracttokencurgroup=\@IEEEextractedtokenmacro
\repeat
% we can safely do a \let= here because there should be at most one token
% the relax is needed to handle the case of no token found
\expandafter\let\expandafter\@IEEEextractedtoken\@IEEEextractedtokenmacro\relax}

\def\@@@IEEEextracttoken#1#2\@IEEEgeneralsequenceDELIMITER{\def\@IEEEextractedtokenmacro{#1}\relax
\def\@@IEEEextractedtokensdiscarded{#2}\expandafter\expandafter\expandafter\def\expandafter\expandafter\expandafter
\@IEEEextractedtokensdiscarded\expandafter\expandafter\expandafter
{\expandafter\@@IEEEextractedtokensdiscarded\@IEEEextractedtokensdiscarded}}
%%
%% -- End of Command Argument Scanning Support Functions --



% Computer Society conditional execution command
\long\def\@IEEEcompsoconly#1{\relax\ifCLASSOPTIONcompsoc\relax#1\relax\fi\relax}
% inverse
\long\def\@IEEEnotcompsoconly#1{\relax\ifCLASSOPTIONcompsoc\else\relax#1\relax\fi\relax}
% compsoc conference
\long\def\@IEEEcompsocconfonly#1{\relax\ifCLASSOPTIONcompsoc\ifCLASSOPTIONconference\relax#1\relax\fi\fi\relax}
% compsoc not conference
\long\def\@IEEEcompsocnotconfonly#1{\relax\ifCLASSOPTIONcompsoc\ifCLASSOPTIONconference\else\relax#1\relax\fi\fi\relax}


% comsoc verify that newtxmath, mtpro2, mt11p or mathtime has been loaded
\def\@IEEEcomsocverifymathfont{\typeout{-- Verifying Times compatible math font.}\relax
  \@ifpackageloaded{newtxmath}{\typeout{-- newtxmath loaded, OK.}}{\@@IEEEcomsocverifymathfont}}
\def\@@IEEEcomsocverifymathfont{\@ifpackageloaded{mtpro2}{\typeout{-- mtpro2 loaded, OK.}}{\@@@IEEEcomsocverifymathfont}}
\def\@@@IEEEcomsocverifymathfont{\@ifpackageloaded{mt11p}{\typeout{-- mt11p2 loaded, OK.}}{\@@@@IEEEcomsocverifymathfont}}
\def\@@@@IEEEcomsocverifymathfont{\@ifpackageloaded{mathtime}{\typeout{-- mathtime loaded, OK.}}{\@IEEEcomsocenforcemathfont}}

% comsoc, if a Times math font was not loaded by user, enforce it
\def\@IEEEcomsocenforcemathfont{\typeout{** Times compatible math font not found, forcing.}\relax
\IfFileExists{newtxmath.sty}{\typeout{-- Found newtxmath, loading.}\RequirePackage{newtxmath}}{\@@IEEEcomsocenforcemathfont}}
\def\@@IEEEcomsocenforcemathfont{\IfFileExists{mtpro2.sty}{\typeout{-- Found mtpro2, loading.}\RequirePackage{mtpro2}}{\@@@IEEEcomsocenforcemathfont}}
\def\@@@IEEEcomsocenforcemathfont{\IfFileExists{mt11p.sty}{\typeout{-- Found mt11p, loading.}\RequirePackage{mt11p}}{\@@@@IEEEcomsocenforcemathfont}}
\def\@@@@IEEEcomsocenforcemathfont{\IfFileExists{mathtime.sty}{\typeout{-- Found mathtime, loading.}\RequirePackage{mathtime}}{\@@@@@IEEEcomsocenforcemathfont}}
% if no acceptable Times math font package found, error with newtxmath requirement
\def\@@@@@IEEEcomsocenforcemathfont{\typeout{** No Times compatible math font package found. newtxmath is required.}\RequirePackage{newtxmath}}


\ifCLASSOPTIONcomsoc
  % ensure that if newtxmath is used, the cmintegrals option is also invoked
  \PassOptionsToPackage{cmintegrals}{newtxmath}
  % comsoc requires a Times like math font
  % ensure this requirement is satisfied at document start
  \AtBeginDocument{\@IEEEcomsocverifymathfont}
\fi



% The IEEE uses Times Roman font, so we'll default to Times.
% These three commands make up the entire times.sty package.
\renewcommand{\sfdefault}{phv}
\renewcommand{\rmdefault}{ptm}
\renewcommand{\ttdefault}{pcr}

% V1.7 compsoc nonconference papers, use Palatino/Palladio as the main text font,
% not Times Roman.
\@IEEEcompsocnotconfonly{\renewcommand{\rmdefault}{ppl}}

% enable the selected main text font
\normalfont\selectfont


\ifCLASSOPTIONcomsoc
  \typeout{-- Using IEEE Communications Society mode.}
\fi

\ifCLASSOPTIONcompsoc
  \typeout{-- Using IEEE Computer Society mode.}
\fi


% V1.7 conference notice message hook
\def\@IEEEconsolenoticeconference{\typeout{}%
\typeout{** Conference Paper **}%
\typeout{Before submitting the final camera ready copy, remember to:}%
\typeout{}%
\typeout{ 1. Manually equalize the lengths of two columns on the last page}%
\typeout{ of your paper;}%
\typeout{}%
\typeout{ 2. Ensure that any PostScript and/or PDF output post-processing}%
\typeout{ uses only Type 1 fonts and that every step in the generation}%
\typeout{ process uses the appropriate paper size.}%
\typeout{}}


% we can send console reminder messages to the user here
\AtEndDocument{\ifCLASSOPTIONconference\@IEEEconsolenoticeconference\fi}


% warn about the use of single column other than for draft mode
\ifCLASSOPTIONtwocolumn\else%
  \ifCLASSOPTIONdraftcls\else%
   \typeout{** ATTENTION: Single column mode is not typically used with IEEE publications.}%
  \fi%
\fi


% V1.7 improved paper size setting code.
% Set pdfpage and dvips paper sizes. Conditional tests are similar to that
% of ifpdf.sty. Retain within {} to ensure tested macros are never altered,
% even if only effect is to set them to \relax.
% if \pdfoutput is undefined or equal to relax, output a dvips special
{\@ifundefined{pdfoutput}{\AtBeginDvi{\special{papersize=\CLASSINFOpaperwidth,\CLASSINFOpaperheight}}}{%
% pdfoutput is defined and not equal to \relax
% check for pdfpageheight existence just in case someone sets pdfoutput
% under non-pdflatex. If exists, set them regardless of value of \pdfoutput.
\@ifundefined{pdfpageheight}{\relax}{\global\pdfpagewidth\paperwidth
\global\pdfpageheight\paperheight}%
% if using \pdfoutput=0 under pdflatex, send dvips papersize special
\ifcase\pdfoutput
\AtBeginDvi{\special{papersize=\CLASSINFOpaperwidth,\CLASSINFOpaperheight}}%
\else
% we are using pdf output, set CLASSINFOpdf flag
\global\CLASSINFOpdftrue
\fi}}

% let the user know the selected papersize
\typeout{-- Using \CLASSINFOpaperwidth\space x \CLASSINFOpaperheight\space
(\CLASSOPTIONpaper)\space paper.}

\ifCLASSINFOpdf
\typeout{-- Using PDF output.}
\else
\typeout{-- Using DVI output.}
\fi


% The idea hinted here is for LaTeX to generate markleft{} and markright{}
% automatically for you after you enter \author{}, \journal{},
% \journaldate{}, journalvol{}, \journalnum{}, etc.
% However, there may be some backward compatibility issues here as
% well as some special applications for IEEEtran.cls and special issues
% that may require the flexible \markleft{}, \markright{} and/or \markboth{}.
% We'll leave this as an open future suggestion.
%\newcommand{\journal}[1]{\def\@journal{#1}}
%\def\@journal{}



% pointsize values
% used with ifx to determine the document's normal size
\def\@IEEEptsizenine{9}
\def\@IEEEptsizeten{10}
\def\@IEEEptsizeeleven{11}
\def\@IEEEptsizetwelve{12}



% FONT DEFINITIONS (No sizexx.clo file needed) 
% V1.6 revised font sizes, displayskip values and
%      revised normalsize baselineskip to reduce underfull vbox problems
%      on the 58pc = 696pt = 9.5in text height we want
%      normalsize     #lines/column  baselineskip (aka leading)
%             9pt     63             11.0476pt (truncated down)
%            10pt     58             12pt      (exact)
%            11pt     52             13.3846pt (truncated down)
%            12pt     50             13.92pt   (exact)
%

% we need to store the nominal baselineskip for the given font size
% in case baselinestretch ever changes.
% this is a dimen, so it will not hold stretch or shrink
\newdimen\@IEEEnormalsizeunitybaselineskip
\@IEEEnormalsizeunitybaselineskip\baselineskip



%% ******* WARNING! *******
%%
%% Authors should not alter font sizes, baselineskip ("leading"),
%% margins or other spacing values in an attempt to squeeze more
%% material on each page.
%%
%% The IEEE's own typesetting software will restore the correct
%% values when re-typesetting/proofing the submitted document,
%% possibly resulting in unexpected article over length charges.
%%
%% ******* WARNING! *******


% 9pt option defaults
\ifx\CLASSOPTIONpt\@IEEEptsizenine
\typeout{-- This is a 9 point document.}
\def\normalsize{\@setfontsize{\normalsize}{9}{11.0476pt}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{11.0476pt}
\normalsize
\abovedisplayskip 1.5ex plus 3pt minus 1pt
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 3pt
\belowdisplayshortskip 1.5ex plus 3pt minus 1pt
\def\small{\@setfontsize{\small}{8.5}{10pt}}
\def\footnotesize{\@setfontsize{\footnotesize}{8}{9pt}}
\def\scriptsize{\@setfontsize{\scriptsize}{7}{8pt}}
\def\tiny{\@setfontsize{\tiny}{5}{6pt}}
% sublargesize is the same as large - 10pt
\def\sublargesize{\@setfontsize{\sublargesize}{10}{12pt}}
\def\large{\@setfontsize{\large}{10}{12pt}}
\def\Large{\@setfontsize{\Large}{12}{14pt}}
\def\LARGE{\@setfontsize{\LARGE}{14}{17pt}}
\def\huge{\@setfontsize{\huge}{17}{20pt}}
\def\Huge{\@setfontsize{\Huge}{20}{24pt}}
\fi
%
% 10pt option defaults
\ifx\CLASSOPTIONpt\@IEEEptsizeten
\typeout{-- This is a 10 point document.}
\def\normalsize{\@setfontsize{\normalsize}{10}{12.00pt}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{12pt}
\normalsize
\abovedisplayskip 1.5ex plus 4pt minus 2pt
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 4pt
\belowdisplayshortskip 1.5ex plus 4pt minus 2pt
\def\small{\@setfontsize{\small}{9}{10pt}}
\def\footnotesize{\@setfontsize{\footnotesize}{8}{9pt}}
\def\scriptsize{\@setfontsize{\scriptsize}{7}{8pt}}
\def\tiny{\@setfontsize{\tiny}{5}{6pt}}
% sublargesize is a tad smaller than large - 11pt
\def\sublargesize{\@setfontsize{\sublargesize}{11}{13.4pt}}
\def\large{\@setfontsize{\large}{12}{14pt}}
\def\Large{\@setfontsize{\Large}{14}{17pt}}
\def\LARGE{\@setfontsize{\LARGE}{17}{20pt}}
\def\huge{\@setfontsize{\huge}{20}{24pt}}
\def\Huge{\@setfontsize{\Huge}{24}{28pt}}
\fi
%
% 11pt option defaults
\ifx\CLASSOPTIONpt\@IEEEptsizeeleven
\typeout{-- This is an 11 point document.}
\def\normalsize{\@setfontsize{\normalsize}{11}{13.3846pt}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{13.3846pt}
\normalsize
\abovedisplayskip 1.5ex plus 5pt minus 3pt
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 5pt
\belowdisplayshortskip 1.5ex plus 5pt minus 3pt
\def\small{\@setfontsize{\small}{10}{12pt}}
\def\footnotesize{\@setfontsize{\footnotesize}{9}{10.5pt}}
\def\scriptsize{\@setfontsize{\scriptsize}{8}{9pt}}
\def\tiny{\@setfontsize{\tiny}{6}{7pt}}
% sublargesize is the same as large - 12pt
\def\sublargesize{\@setfontsize{\sublargesize}{12}{14pt}}
\def\large{\@setfontsize{\large}{12}{14pt}}
\def\Large{\@setfontsize{\Large}{14}{17pt}}
\def\LARGE{\@setfontsize{\LARGE}{17}{20pt}}
\def\huge{\@setfontsize{\huge}{20}{24pt}}
\def\Huge{\@setfontsize{\Huge}{24}{28pt}}
\fi
%
% 12pt option defaults
\ifx\CLASSOPTIONpt\@IEEEptsizetwelve
\typeout{-- This is a 12 point document.}
\def\normalsize{\@setfontsize{\normalsize}{12}{13.92pt}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{13.92pt}
\normalsize
\abovedisplayskip 1.5ex plus 6pt minus 4pt
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 6pt
\belowdisplayshortskip 1.5ex plus 6pt minus 4pt
\def\small{\@setfontsize{\small}{10}{12pt}}
\def\footnotesize{\@setfontsize{\footnotesize}{9}{10.5pt}}
\def\scriptsize{\@setfontsize{\scriptsize}{8}{9pt}}
\def\tiny{\@setfontsize{\tiny}{6}{7pt}}
% sublargesize is the same as large - 14pt
\def\sublargesize{\@setfontsize{\sublargesize}{14}{17pt}}
\def\large{\@setfontsize{\large}{14}{17pt}}
\def\Large{\@setfontsize{\Large}{17}{20pt}}
\def\LARGE{\@setfontsize{\LARGE}{20}{24pt}}
\def\huge{\@setfontsize{\huge}{22}{26pt}}
\def\Huge{\@setfontsize{\Huge}{24}{28pt}}
\fi



% V1.8a compsoc font sizes
% compsoc font sizes use bp "Postscript" point units (1/72in) 
% rather than the traditional pt (1/72.27)
\ifCLASSOPTIONcompsoc
% -- compsoc defaults --
% ** will override some of these values later **
% 9pt
\ifx\CLASSOPTIONpt\@IEEEptsizenine
\def\normalsize{\@setfontsize{\normalsize}{9bp}{11bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{11bp}
\normalsize
\abovedisplayskip 1.5ex plus 3bp minus 1bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0bp plus 3bp
\belowdisplayshortskip 1.5ex plus 3bp minus 1bp
\def\small{\@setfontsize{\small}{8.5bp}{10bp}}
\def\footnotesize{\@setfontsize{\footnotesize}{8bp}{9bp}}
\def\scriptsize{\@setfontsize{\scriptsize}{7bp}{8bp}}
\def\tiny{\@setfontsize{\tiny}{5bp}{6bp}}
% sublargesize is the same as large - 10bp
\def\sublargesize{\@setfontsize{\sublargesize}{10bp}{12bp}}
\def\large{\@setfontsize{\large}{10bp}{12bp}}
\def\Large{\@setfontsize{\Large}{12bp}{14bp}}
\def\LARGE{\@setfontsize{\LARGE}{14bp}{17bp}}
\def\huge{\@setfontsize{\huge}{17bp}{20bp}}
\def\Huge{\@setfontsize{\Huge}{20bp}{24bp}}
\fi
%
% 10pt
\ifx\CLASSOPTIONpt\@IEEEptsizeten
\def\normalsize{\@setfontsize{\normalsize}{10bp}{12bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{12bp}
\normalsize
\abovedisplayskip 1.5ex plus 4bp minus 2bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 4bp
\belowdisplayshortskip 1.5ex plus 4bp minus 2bp
\def\small{\@setfontsize{\small}{9bp}{10bp}}
\def\footnotesize{\@setfontsize{\footnotesize}{8bp}{9bp}}
\def\scriptsize{\@setfontsize{\scriptsize}{7bp}{8bp}}
\def\tiny{\@setfontsize{\tiny}{5bp}{6bp}}
% sublargesize is a tad smaller than large - 11bp
\def\sublargesize{\@setfontsize{\sublargesize}{11bp}{13.5bp}}
\def\large{\@setfontsize{\large}{12bp}{14bp}}
\def\Large{\@setfontsize{\Large}{14bp}{17bp}}
\def\LARGE{\@setfontsize{\LARGE}{17bp}{20bp}}
\def\huge{\@setfontsize{\huge}{20bp}{24bp}}
\def\Huge{\@setfontsize{\Huge}{24bp}{28bp}}
\fi
%
% 11pt
\ifx\CLASSOPTIONpt\@IEEEptsizeeleven
\def\normalsize{\@setfontsize{\normalsize}{11bp}{13.5bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{13.5bp}
\normalsize
\abovedisplayskip 1.5ex plus 5bp minus 3bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 5bp
\belowdisplayshortskip 1.5ex plus 5bp minus 3bp
\def\small{\@setfontsize{\small}{10bp}{12bp}}
\def\footnotesize{\@setfontsize{\footnotesize}{9bp}{10.5bp}}
\def\scriptsize{\@setfontsize{\scriptsize}{8bp}{9bp}}
\def\tiny{\@setfontsize{\tiny}{6bp}{7bp}}
% sublargesize is the same as large - 12bp
\def\sublargesize{\@setfontsize{\sublargesize}{12bp}{14bp}}
\def\large{\@setfontsize{\large}{12bp}{14bp}}
\def\Large{\@setfontsize{\Large}{14bp}{17bp}}
\def\LARGE{\@setfontsize{\LARGE}{17bp}{20bp}}
\def\huge{\@setfontsize{\huge}{20bp}{24bp}}
\def\Huge{\@setfontsize{\Huge}{24bp}{28bp}}
\fi
%
% 12pt
\ifx\CLASSOPTIONpt\@IEEEptsizetwelve
\def\normalsize{\@setfontsize{\normalsize}{12bp}{14bp}}%
\setlength{\@IEEEnormalsizeunitybaselineskip}{14bp}%
\normalsize
\abovedisplayskip 1.5ex plus 6bp minus 4bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 6bp
\belowdisplayshortskip 1.5ex plus 6bp minus 4bp
\def\small{\@setfontsize{\small}{10bp}{12bp}}
\def\footnotesize{\@setfontsize{\footnotesize}{9bp}{10.5bp}}
\def\scriptsize{\@setfontsize{\scriptsize}{8bp}{9bp}}
\def\tiny{\@setfontsize{\tiny}{6bp}{7bp}}
% sublargesize is the same as large - 14bp
\def\sublargesize{\@setfontsize{\sublargesize}{14bp}{17bp}}
\def\large{\@setfontsize{\large}{14bp}{17bp}}
\def\Large{\@setfontsize{\Large}{17bp}{20bp}}
\def\LARGE{\@setfontsize{\LARGE}{20bp}{24bp}}
\def\huge{\@setfontsize{\huge}{22bp}{26bp}}
\def\Huge{\@setfontsize{\Huge}{24bp}{28bp}}
\fi
%
% -- override defaults: compsoc journals use special normalsizes --
\ifCLASSOPTIONconference
% 
% compsoc conferences
% 9pt
\ifx\CLASSOPTIONpt\@IEEEptsizenine
\def\normalsize{\@setfontsize{\normalsize}{9bp}{10.8bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{10.8bp}
\normalsize
\abovedisplayskip 1.5ex plus 3bp minus 1bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0bp plus 3bp
\belowdisplayshortskip 1.5ex plus 3bp minus 1bp
\fi
% 10pt
\ifx\CLASSOPTIONpt\@IEEEptsizeten
\def\normalsize{\@setfontsize{\normalsize}{10bp}{11.2bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{11.2bp}
\normalsize
\abovedisplayskip 1.5ex plus 4bp minus 2bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 4bp
\belowdisplayshortskip 1.5ex plus 4bp minus 2bp
\fi
% 11pt
\ifx\CLASSOPTIONpt\@IEEEptsizeeleven
\def\normalsize{\@setfontsize{\normalsize}{11bp}{13.2bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{13.2bp}
\normalsize
\abovedisplayskip 1.5ex plus 5bp minus 3bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 5bp
\belowdisplayshortskip 1.5ex plus 5bp minus 3bp
\fi
% 12pt
\ifx\CLASSOPTIONpt\@IEEEptsizetwelve
\def\normalsize{\@setfontsize{\normalsize}{12bp}{14.4bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{14.4bp}
\normalsize
\abovedisplayskip 1.5ex plus 6bp minus 4bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 6bp
\belowdisplayshortskip 1.5ex plus 6bp minus 4bp
\fi
% 
% compsoc nonconferences
\else
% 9pt
\ifx\CLASSOPTIONpt\@IEEEptsizenine
\def\normalsize{\@setfontsize{\normalsize}{9bp}{10.8bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{10.8bp}
\normalsize
\abovedisplayskip 1.5ex plus 3bp minus 1bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0bp plus 3bp
\belowdisplayshortskip 1.5ex plus 3bp minus 1bp
\fi
% 10pt
\ifx\CLASSOPTIONpt\@IEEEptsizeten
% the official spec is 9.5bp with 11.4bp leading for 10pt,
% but measurements of proofs suggest upto 11.723bp leading
% here we'll use 11.54bp which gives 61 lines per column
% with the standard compsoc margins
\def\normalsize{\@setfontsize{\normalsize}{9.5bp}{11.54bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{11.54bp}
\normalsize
\abovedisplayskip 1.5ex plus 4bp minus 2bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 4bp
\belowdisplayshortskip 1.5ex plus 4bp minus 2bp
\fi
% 11pt
\ifx\CLASSOPTIONpt\@IEEEptsizeeleven
\def\normalsize{\@setfontsize{\normalsize}{11bp}{13.2bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{13.2bp}
\normalsize
\abovedisplayskip 1.5ex plus 5bp minus 3bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 5bp
\belowdisplayshortskip 1.5ex plus 5bp minus 3bp
\fi
% 12pt
\ifx\CLASSOPTIONpt\@IEEEptsizetwelve
\def\normalsize{\@setfontsize{\normalsize}{12bp}{14.4bp}}
\setlength{\@IEEEnormalsizeunitybaselineskip}{14.4bp}
\normalsize
\abovedisplayskip 1.5ex plus 6bp minus 4bp
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip 0pt plus 6bp
\belowdisplayshortskip 1.5ex plus 6bp minus 4bp
\fi
\fi\fi




% V1.6 The Computer Modern Fonts will issue a substitution warning for
% 24pt titles (24.88pt is used instead, but the default and correct
% Times font will scale exactly as needed) increase the substitution
% tolerance to turn off this warning.
% 
% V1.8a, the compsoc bp font sizes can also cause bogus font substitution
% warnings with footnote or scriptsize math and the $\bullet$ itemized
% list of \IEEEcompsocitemizethanks. So, increase this to 1.5pt or more.
\def\fontsubfuzz{1.7bp}


% warn the user in case they forget to use the 9pt option with
% technote
\ifCLASSOPTIONtechnote%
 \ifx\CLASSOPTIONpt\@IEEEptsizenine\else%
  \typeout{** ATTENTION: Technotes are normally 9pt documents.}%
 \fi%
\fi


% V1.7
% Improved \textunderscore to provide a much better fake _ when used with
% OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
% available true _ glyph for those two typewriter fonts.
\def\@IEEEstringptm{ptm} % Times Roman family
\def\@IEEEstringppl{ppl} % Palatino Roman family
\def\@IEEEstringphv{phv} % Helvetica Sans Serif family
\def\@IEEEstringpcr{pcr} % Courier typewriter family
\def\@IEEEstringcmtt{cmtt} % Computer Modern typewriter family
\DeclareTextCommandDefault{\textunderscore}{\leavevmode
\ifx\f@family\@IEEEstringpcr\string_\else
\ifx\f@family\@IEEEstringcmtt\string_\else
\ifx\f@family\@IEEEstringptm\kern 0em\vbox{\hrule\@width 0.5em\@height 0.5pt\kern -0.3ex}\else
\ifx\f@family\@IEEEstringppl\kern 0em\vbox{\hrule\@width 0.5em\@height 0.5pt\kern -0.3ex}\else
\ifx\f@family\@IEEEstringphv\kern -0.03em\vbox{\hrule\@width 0.62em\@height 0.52pt\kern -0.33ex}\kern -0.03em\else
\kern 0.09em\vbox{\hrule\@width 0.6em\@height 0.44pt\kern -0.63pt\kern -0.42ex}\kern 0.09em\fi\fi\fi\fi\fi\relax}




% set the default \baselinestretch
\def\baselinestretch{1}
\ifCLASSOPTIONdraftcls
  \def\baselinestretch{1.5}% default baselinestretch for draft modes
\fi 


% process CLASSINPUT baselinestretch
\ifx\CLASSINPUTbaselinestretch\@IEEEundefined
\else
  \edef\baselinestretch{\CLASSINPUTbaselinestretch} % user CLASSINPUT override
  \typeout{** ATTENTION: Overriding \string\baselinestretch\space to
           \baselinestretch\space via \string\CLASSINPUT.}
\fi

\small\normalsize % make \baselinestretch take affect




% store the normalsize baselineskip
\newdimen\CLASSINFOnormalsizebaselineskip
\CLASSINFOnormalsizebaselineskip=\baselineskip\relax
% and the normalsize unity (baselinestretch=1) baselineskip
% we could save a register by giving the user access to
% \@IEEEnormalsizeunitybaselineskip. However, let's protect
% its read only internal status
\newdimen\CLASSINFOnormalsizeunitybaselineskip
\CLASSINFOnormalsizeunitybaselineskip=\@IEEEnormalsizeunitybaselineskip\relax
% store the nominal value of jot
\newdimen\IEEEnormaljot
\IEEEnormaljot=0.25\baselineskip\relax

% set \jot
\jot=\IEEEnormaljot\relax




% V1.6, we are now going to fine tune the interword spacing
% The default interword glue for Times under TeX appears to use a
% nominal interword spacing of 25% (relative to the font size, i.e., 1em)
% a maximum of 40% and a minimum of 19%.
% For example, 10pt text uses an interword glue of:
% 
% 2.5pt plus 1.49998pt minus 0.59998pt
% 
% However, the IEEE allows for a more generous range which reduces the need
% for hyphenation, especially for two column text. Furthermore, the IEEE
% tends to use a little bit more nominal space between the words.
% The IEEE's interword spacing percentages appear to be:
% 35% nominal
% 23% minimum
% 50% maximum
% (They may even be using a tad more for the largest fonts such as 24pt.)
% 
% for bold text, the IEEE increases the spacing a little more:
% 37.5% nominal
% 23% minimum
% 55% maximum

% here are the interword spacing ratios we'll use
% for medium (normal weight)
\def\@IEEEinterspaceratioM{0.35}
\def\@IEEEinterspaceMINratioM{0.23}
\def\@IEEEinterspaceMAXratioM{0.50}

% for bold
\def\@IEEEinterspaceratioB{0.375}
\def\@IEEEinterspaceMINratioB{0.23}
\def\@IEEEinterspaceMAXratioB{0.55}


% compsoc nonconference papers use Palatino,
% tweak settings to better match the proofs
\ifCLASSOPTIONcompsoc
\ifCLASSOPTIONconference\else
% for medium (normal weight)
\def\@IEEEinterspaceratioM{0.28}
\def\@IEEEinterspaceMINratioM{0.21}
\def\@IEEEinterspaceMAXratioM{0.47}
% for bold
\def\@IEEEinterspaceratioB{0.305}
\def\@IEEEinterspaceMINratioB{0.21}
\def\@IEEEinterspaceMAXratioB{0.52}
\fi\fi


% command to revise the interword spacing for the current font under TeX:
% \fontdimen2 = nominal interword space
% \fontdimen3 = interword stretch
% \fontdimen4 = interword shrink
% since all changes to the \fontdimen are global, we can enclose these commands
% in braces to confine any font attribute or length changes
\def\@@@IEEEsetfontdimens#1#2#3{{%
\setlength{\@IEEEtrantmpdimenB}{\f@size pt}% grab the font size in pt, could use 1em instead.
\setlength{\@IEEEtrantmpdimenA}{#1\@IEEEtrantmpdimenB}%
\fontdimen2\font=\@IEEEtrantmpdimenA\relax
\addtolength{\@IEEEtrantmpdimenA}{-#2\@IEEEtrantmpdimenB}%
\fontdimen3\font=-\@IEEEtrantmpdimenA\relax
\setlength{\@IEEEtrantmpdimenA}{#1\@IEEEtrantmpdimenB}%
\addtolength{\@IEEEtrantmpdimenA}{-#3\@IEEEtrantmpdimenB}%
\fontdimen4\font=\@IEEEtrantmpdimenA\relax}}

% revise the interword spacing for each font weight
\def\@@IEEEsetfontdimens{{%
\mdseries
\@@@IEEEsetfontdimens{\@IEEEinterspaceratioM}{\@IEEEinterspaceMAXratioM}{\@IEEEinterspaceMINratioM}%
\bfseries
\@@@IEEEsetfontdimens{\@IEEEinterspaceratioB}{\@IEEEinterspaceMAXratioB}{\@IEEEinterspaceMINratioB}%
}}

% revise the interword spacing for each font shape
% \slshape is not often used for IEEE work and is not altered here. The \scshape caps are
% already a tad too large in the free LaTeX fonts (as compared to what the IEEE uses) so we
% won't alter these either.
\def\@IEEEsetfontdimens{{%
\normalfont
\@@IEEEsetfontdimens
\normalfont\itshape
\@@IEEEsetfontdimens
}}

% command to revise the interword spacing for each font size (and shape
% and weight). Only the \rmfamily is done here as \ttfamily uses a 
% fixed spacing and \sffamily is not used as the main text of IEEE papers.
\def\@IEEEtunefonts{{\selectfont\rmfamily
\tiny\@IEEEsetfontdimens
\scriptsize\@IEEEsetfontdimens
\footnotesize\@IEEEsetfontdimens
\small\@IEEEsetfontdimens
\normalsize\@IEEEsetfontdimens
\sublargesize\@IEEEsetfontdimens
\large\@IEEEsetfontdimens
\LARGE\@IEEEsetfontdimens
\huge\@IEEEsetfontdimens
\Huge\@IEEEsetfontdimens}}

% if the nofonttune class option is not given, revise the interword spacing
% now - in case IEEEtran makes any default length measurements, and make
% sure all the default fonts are loaded
\ifCLASSOPTIONnofonttune\else
\@IEEEtunefonts
\fi

% and again at the start of the document in case the user loaded different fonts
\AtBeginDocument{\ifCLASSOPTIONnofonttune\else\@IEEEtunefonts\fi}





% -- V1.8a page setup commands --

% The default sample text for calculating margins
% Note that IEEE publications use \scriptsize for headers and footers.
\def\IEEEdefaultsampletext{\normalfont\normalsize gT}
\def\IEEEdefaultheadersampletext{\normalfont\scriptsize T}% IEEE headers default to uppercase
\def\IEEEdefaultfootersampletext{\normalfont\scriptsize gT}



% usage: \IEEEsettextwidth{inner margin}{outer margin}
% Sets \textwidth to allow the specified inner and outer margins
% for the current \paperwidth.
\def\IEEEsettextwidth#1#2{\@IEEEtrantmpdimenA\paperwidth
\@IEEEtrantmpdimenB#1\relax
\advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\@IEEEtrantmpdimenB#2\relax
\advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\textwidth\@IEEEtrantmpdimenA}



% usage: \IEEEsetsidemargin{mode: i, o, c, a}{margin/offset}
% Sets \oddsidemargin and \evensidemargin to yield the specified margin
% of the given mode.
% The available modes are:
% i = inner margin
% o = outer margin
% c = centered, with the given offset
% a = adjust the margins using the given offset
% For the offsets, positive values increase the inner margin.
% \textwidth should be set properly for the given margins before calling this
% function.
\def\IEEEsetsidemargin#1#2{\@IEEEtrantmpdimenA #2\relax
\@IEEEextracttoken{#1}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetsidemargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `i'}{Valid modes for \string\IEEEsetsidemargin\space are: i, o, c and a.}\relax
  \let\@IEEEextractedtoken=i\relax
  \def\@IEEEextractedtokenmacro{i}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetsidemargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  \advance\oddsidemargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken c\relax
  \oddsidemargin\paperwidth
  \advance\oddsidemargin by -\textwidth
  \divide\oddsidemargin by 2\relax
  \advance\oddsidemargin by -1in\relax
  \advance\oddsidemargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken o\relax
  \oddsidemargin\paperwidth
  \advance\oddsidemargin by -\textwidth
  \advance\oddsidemargin by -\@IEEEtrantmpdimenA
  \advance\oddsidemargin by -1in\relax
\else
  \if\@IEEEextractedtoken i\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetsidemargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `i'}%
    {Valid modes for \string\IEEEsetsidemargin\space are: i, o, c  and a.}%
  \fi
  \oddsidemargin\@IEEEtrantmpdimenA
  \advance\oddsidemargin by -1in\relax
\fi\fi\fi
% odd and even side margins both mean "inner" for single sided pages
\evensidemargin\oddsidemargin
% but are mirrors of each other when twosided is in effect
\if@twoside
  \evensidemargin\paperwidth
  \advance\evensidemargin by -\textwidth
  \advance\evensidemargin by -\oddsidemargin
  % have to compensate for both the builtin 1in LaTex offset
  % and the fact we already subtracted this offset from \oddsidemargin
  \advance\evensidemargin -2in\relax
\fi}



% usage: \IEEEsettextheight[sample text]{top text margin}{bottom text margin}
% Sets \textheight based on the specified top margin and bottom margin.
% Takes into consideration \paperheight, \topskip, and (by default) the
% the actual height and depth of the \IEEEdefaultsampletext text. 
\def\IEEEsettextheight{\@ifnextchar [{\@IEEEsettextheight}{\@IEEEsettextheight[\IEEEdefaultsampletext]}}
\def\@IEEEsettextheight[#1]#2#3{\textheight\paperheight\relax
  \@IEEEtrantmpdimenA #2\relax
  \advance \textheight by -\@IEEEtrantmpdimenA% subtract top margin
  \@IEEEtrantmpdimenA #3\relax
  \advance \textheight by -\@IEEEtrantmpdimenA% subtract bottom margin
  \advance \textheight by \topskip% add \topskip
  % subtract off everything above the top, and below the bottom, baselines
  \settoheight{\@IEEEtrantmpdimenA}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance \textheight by -\@IEEEtrantmpdimenA
  \settodepth{\@IEEEtrantmpdimenA}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance \textheight by -\@IEEEtrantmpdimenA}



\newdimen\IEEEquantizedlength
\IEEEquantizedlength 0sp\relax
\newdimen\IEEEquantizedlengthdiff
\IEEEquantizedlengthdiff 0sp\relax
\def\IEEEquantizedlengthint{0}

% usage: \IEEEquantizelength{mode: d, c, i}{base unit}{length}
% Sets the length \IEEEquantizedlength to be an integer multiple of the given
% (nonzero) base unit such that \IEEEquantizedlength approximates the given
% length.
% \IEEEquantizedlengthdiff is a length equal to the difference between the
% \IEEEquantizedlength and the given length.
% \IEEEquantizedlengthint is a macro containing the integer number of base units
% in \IEEEquantizedlength.
% i.e., \IEEEquantizedlength =  \IEEEquantizedlengthint * base unit
% The mode determines how \IEEEquantizedlength is quantized:
% d = always decrease (always round down \IEEEquantizeint)
% c = use the closest match
% i = always increase (always round up \IEEEquantizeint)
% In anycase, if the given length is already quantized,
% \IEEEquantizedlengthdiff will be set to zero.
\def\IEEEquantizelength#1#2#3{\begingroup
% work in isolation so as not to externally disturb the \@IEEEtrantmp
% variables
% load the argument values indirectly via \IEEEquantizedlengthdiff
% in case the user refers to our \@IEEEtrantmpdimenX, \IEEEquantizedlength,
% etc. in the arguments. we also will work with these as counters,
% i.e., in sp units
% A has the base unit
\IEEEquantizedlengthdiff #2\relax\relax\relax\relax
\@IEEEtrantmpcountA\IEEEquantizedlengthdiff
% B has the input length
\IEEEquantizedlengthdiff #3\relax\relax\relax\relax
\@IEEEtrantmpcountB\IEEEquantizedlengthdiff
\@IEEEtrantmpdimenA\the\@IEEEtrantmpcountA sp\relax
\@IEEEtrantmpdimenB\the\@IEEEtrantmpcountB sp\relax
% \@IEEEtrantmpcountC will have the quantized int
% \IEEEquantizedlength will have the quantized length
% \@IEEEtrantmpdimenC will have the quantized diff
% initialize them to zero as this is what will be
% exported if an error occurs
\@IEEEtrantmpcountC 0\relax
\IEEEquantizedlength 0sp\relax
\@IEEEtrantmpdimenC 0sp\relax
% extract mode
\@IEEEextracttoken{#1}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
  Defaulting to `d'}{Valid modes for \string\IEEEquantizelength\space are: d, c and i.}\relax
  \let\@IEEEextractedtoken=d\relax
  \def\@IEEEextractedtokenmacro{d}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEquantizelength\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% check for base unit is zero error
\ifnum\@IEEEtrantmpcountA=0\relax
\@IEEEclspkgerror{Base unit is zero in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
  \string\IEEEquantizedlength\space and \string\IEEEquantizedlengthdiff\space are set to zero}{Division by zero is not allowed.}\relax
\else% base unit is nonzero
  % \@IEEEtrantmpcountC carries the number of integer units
  % in the quantized length (integer length \ base)
  \@IEEEtrantmpcountC\@IEEEtrantmpcountB\relax
  \divide\@IEEEtrantmpcountC by \@IEEEtrantmpcountA\relax
  % \IEEEquantizedlength has the (rounded down) quantized length
  % = base * int
  \IEEEquantizedlength\@IEEEtrantmpdimenA\relax
  \multiply\IEEEquantizedlength by \@IEEEtrantmpcountC\relax
  % \@IEEEtrantmpdimenC has the difference
  % = quantized length - length
  \@IEEEtrantmpdimenC\IEEEquantizedlength\relax
  \advance\@IEEEtrantmpdimenC by -\@IEEEtrantmpdimenB\relax
  % trap special case of length being already quantized
  % to avoid a roundup under i option
  \ifdim\@IEEEtrantmpdimenC=0sp\relax
  \else % length not is already quantized
    % set dimenA to carry the upper quantized (absolute value) difference:
    % quantizedlength + base - length
    \advance\@IEEEtrantmpdimenA by \IEEEquantizedlength\relax
    \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB\relax
    % set dimenB to carry the lower quantized (absolute value) difference:
    % length - quantizedlength
    \advance\@IEEEtrantmpdimenB by -\IEEEquantizedlength\relax
    % handle each mode
    \if\@IEEEextractedtoken c\relax
      % compare upper and lower amounts, select upper if lower > upper
      \ifdim\@IEEEtrantmpdimenB>\@IEEEtrantmpdimenA\relax
        % use upper
        \advance\IEEEquantizedlength by \the\@IEEEtrantmpcountA sp\relax
        \advance\@IEEEtrantmpcountC by 1\relax
        \@IEEEtrantmpdimenC\@IEEEtrantmpdimenA
      \else% <=. uselower
        % no need to do anything for lower, use output values already setup
      \fi
    \else% not mode c
    \if\@IEEEextractedtoken i\relax
      % always round up under i mode
      \advance\IEEEquantizedlength by \the\@IEEEtrantmpcountA sp\relax
      \advance\@IEEEtrantmpcountC by 1\relax
      \@IEEEtrantmpdimenC\@IEEEtrantmpdimenA
    \else
      \if\@IEEEextractedtoken d\relax
      \else
        \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEquantizelength\space (line \the\inputlineno).\MessageBreak
        Defaulting to `d'}%
        {Valid modes for \string\IEEEquantizelength\space are: d, c, and i.}\relax
      \fi % if d
      % no need to do anything for d, use output values already setup
    \fi\fi % if i, c
  \fi % if length is already quantized
\fi% if base unit is zero
% globally assign the results to macros we use here to escape the enclosing
% group without needing to call \global on any of the \@IEEEtrantmp variables.
% \@IEEEtrantmpcountC has the quantized int
% \IEEEquantizedlength has the quantized length
% \@IEEEtrantmpdimenC has the quantized diff
\xdef\@IEEEquantizedlengthintmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlength\relax
\xdef\@IEEEquantizedlengthmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\@IEEEtrantmpdimenC\relax
\xdef\@IEEEquantizedlengthdiffmacro{\the\@IEEEtrantmpcountC}\relax
\endgroup
% locally assign the outputs here from the macros
\expandafter\IEEEquantizedlength\@IEEEquantizedlengthmacro sp\relax
\expandafter\IEEEquantizedlengthdiff\@IEEEquantizedlengthdiffmacro sp\relax
\edef\IEEEquantizedlengthint{\@IEEEquantizedlengthintmacro}\relax}



\newdimen\IEEEquantizedtextheightdiff
\IEEEquantizedtextheightdiff 0sp\relax

% usage: \IEEEquantizetextheight[base unit]{mode: d, c, i}
% Sets \textheight to be an integer multiple of the current \baselineskip
% (or the optionally specified base unit) plus the first (\topskip) line.
% \IEEEquantizedtextheightdiff is a length equal to the difference between
% the new quantized and original \textheight.
% \IEEEquantizedtextheightlpc is a macro containing the integer number of
% lines per column under the quantized \textheight. i.e.,
% \textheight = \IEEEquantizedtextheightlpc * \baselineskip + \topskip
% The mode determines how \textheight is quantized:
% d = always decrease (always round down the number of lines per column)
% c = use the closest match
% i = always increase (always round up the number of lines per column)
% In anycase, if \textheight is already quantized, it will remain unchanged,
% and \IEEEquantizedtextheightdiff will be set to zero.
% Depends on: \IEEEquantizelength
\def\IEEEquantizetextheight{\@ifnextchar [{\@IEEEquantizetextheight}{\@IEEEquantizetextheight[\baselineskip]}}
\def\@IEEEquantizetextheight[#1]#2{\begingroup
% use our \IEEEquantizedtextheightdiff as a scratch pad
% we need to subtract off \topskip before quantization
\IEEEquantizedtextheightdiff\textheight
\advance\IEEEquantizedtextheightdiff by -\topskip\relax
\IEEEquantizelength{#2}{#1}{\IEEEquantizedtextheightdiff}
% add back \topskip line
\advance\IEEEquantizedlength by \topskip
\@IEEEtrantmpcountC\IEEEquantizedlengthint\relax
\advance\@IEEEtrantmpcountC by 1\relax
% globally assign the results to macros we use here to escape the enclosing
% group without needing to call \global on any of the \@IEEEtrantmp variables.
\xdef\@IEEEquantizedtextheightlpcmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlength\relax
\xdef\@IEEEquantizedtextheightmacro{\the\@IEEEtrantmpcountC}\relax
\@IEEEtrantmpcountC\IEEEquantizedlengthdiff\relax
\xdef\@IEEEquantizedtextheightdiffmacro{\the\@IEEEtrantmpcountC}\relax
\endgroup
% locally assign the outputs here from the macros
\textheight\@IEEEquantizedtextheightmacro sp\relax
\IEEEquantizedtextheightdiff\@IEEEquantizedtextheightdiffmacro sp\relax
\edef\IEEEquantizedtextheightlpc{\@IEEEquantizedtextheightlpcmacro}}



% usage: \IEEEsettopmargin[sample text]{mode: t, b, c, a, q}{margin/offset}
% Sets \topmargin based on the specified vertical margin.
% Takes into consideration the base 1in offset, \headheight, \headsep,
% \topskip, and (by default) the the actual height (or, for the bottom, depth)
% of the \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin
% b = bottom margin
% c = vertically centered, with the given offset
% a = adjust the vertical margins using the given offset
% q = adjust the margins using \IEEEquantizedtextheightdiff and the given offset
% For the offsets, positive values increase the top margin.
% \headheight, \headsep, \topskip and \textheight should be set properly for the
% given margins before calling this function.
\def\IEEEsettopmargin{\@ifnextchar [{\@IEEEsettopmargin}{\@IEEEsettopmargin[\IEEEdefaultsampletext]}}
\def\@IEEEsettopmargin[#1]#2#3{\@IEEEtrantmpdimenA #3\relax
\@IEEEextracttoken{#2}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsettopmargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsettopmargin\space are: t, b, c, a and q.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsettopmargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken q\relax
  % we need to adjust by half the \IEEEquantizedtextheightdiff value
  \@IEEEtrantmpdimenB\IEEEquantizedtextheightdiff\relax
  \divide\@IEEEtrantmpdimenB by 2\relax
  % a positive \IEEEquantizedtextheightdiff means we need to reduce \topmargin
  % because \textheight has been lenghtened
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken c\relax
  \topmargin\paperheight
  \advance\topmargin by -\textheight
  % \textheight includes \topskip, but we should not count topskip whitespace here, backout
  \advance \topmargin by \topskip
  \settoheight{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \settodepth{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \divide\topmargin by 2\relax
  \advance\topmargin by \@IEEEtrantmpdimenA\relax
\else
\if\@IEEEextractedtoken b\relax
  \topmargin\paperheight
  \advance\topmargin by -\textheight
  % \textheight includes \topskip, but we should not count topskip whitespace here, backout
  \advance \topmargin by \topskip
  \settodepth{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by -\@IEEEtrantmpdimenB\relax
  \advance\topmargin by -\@IEEEtrantmpdimenA\relax
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsettopmargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsettopmargin\space are: t, b, c, a and q.}\relax
  \fi
  \topmargin\@IEEEtrantmpdimenA\relax
  \settoheight{\@IEEEtrantmpdimenB}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\topmargin by \@IEEEtrantmpdimenB\relax
\fi\fi % if t, b, c
% convert desired top margin into actual \topmargin
% this is not done for the q or a modes because they are only adjustments
\advance \topmargin by -\topskip
\advance \topmargin by -1in
\advance \topmargin by -\headheight
\advance \topmargin by -\headsep
\fi\fi % if q, a
}



% usage: \IEEEsetheadermargin[header sample][text sample]{mode: t, b, c, a}{margin/offset}
% Differentially adjusts \topmargin and \headsep (such that their sum is unchanged)
% based on the specified header margin.
% Takes into consideration the base 1in offset, \headheight, \topskip, and (by default)
% the actual height (or depth) of the \IEEEdefaultheadersampletext and
% \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin (top of the header text to the top of the page)
% b = bottom margin (bottom of the header text to the top of the main text)
% c = vertically centered between the main text and the top of the page,
%     with the given offset
% a = adjust the vertical position using the given offset
% For the offsets, positive values move the header downward.
% \headheight, \headsep, \topskip and \topmargin should be set properly before
% calling this function.
\def\IEEEsetheadermargin{\@ifnextchar [{\@IEEEsetheadermargin}{\@IEEEsetheadermargin[\IEEEdefaultheadersampletext]}}
\def\@IEEEsetheadermargin[#1]{\@ifnextchar [{\@@IEEEsetheadermargin[#1]}{\@@IEEEsetheadermargin[#1][\IEEEdefaultsampletext]}}
\def\@@IEEEsetheadermargin[#1][#2]#3#4{\@IEEEtrantmpdimenA #4\relax
\@IEEEextracttoken{#3}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetheadermargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsetheadermargin\space are: t, b, c, and a.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetheadermargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  % No need to do anything here and can pass through the adjustment
  % value as is. The end adjustment of \topmargin and \headsep will
  % do all that is needed
\else
\if\@IEEEextractedtoken c\relax
  % get the bottom margin
  \@IEEEtrantmpdimenB\headsep\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \advance\@IEEEtrantmpdimenB by \topskip
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header bottom margin
  % subtract from it the top header margin
  \advance\@IEEEtrantmpdimenB -1in\relax % take into consideration the system 1in offset of the top margin
  \advance\@IEEEtrantmpdimenB by -\topmargin
  \advance\@IEEEtrantmpdimenB by -\headheight
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the difference between the bottom and top margins
  % we need to adjust by half this amount to center the header
  \divide\@IEEEtrantmpdimenB by 2\relax
  % and add to offset
  \advance\@IEEEtrantmpdimenA by \@IEEEtrantmpdimenB
\else
\if\@IEEEextractedtoken b\relax
  \@IEEEtrantmpdimenB\headsep\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \advance\@IEEEtrantmpdimenB by \topskip
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header bottom margin
  % get the difference between the actual and the desired
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenA
  \@IEEEtrantmpdimenA\@IEEEtrantmpdimenB
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetheadermargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsetheadermargin\space are: t, b, c and a.}\relax
  \fi
  \@IEEEtrantmpdimenB 1in\relax % take into consideration the system 1in offset of the top margin
  \advance\@IEEEtrantmpdimenB by \topmargin
  \advance\@IEEEtrantmpdimenB by \headheight
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual header top margin
  % get the difference between the desired and the actual
  \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\fi\fi % if t, b, c
\fi % if a
% advance \topmargin by the needed amount and reduce \headsep by the same
% so as not to disturb the location of the main text
\advance\topmargin by \@IEEEtrantmpdimenA\relax
\advance\headsep by -\@IEEEtrantmpdimenA\relax
}



% usage: \IEEEsetfootermargin[footer sample][text sample]{mode: t, b, c, a}{margin/offset}
% Adjusts \footskip based on the specified footer margin.
% Takes into consideration the base 1in offset, \paperheight, \headheight,
% \headsep, \textheight and (by default) the actual height (or depth) of the
% \IEEEdefaultfootersampletext and \IEEEdefaultsampletext text.
% The available modes are:
% t = top margin (top of the footer text to the bottom of the main text)
% b = bottom margin (bottom of the footer text to the bottom of page)
% c = vertically centered between the main text and the bottom of the page,
%     with the given offset
% a = adjust the vertical position using the given offset
% For the offsets, positive values move the footer downward.
% \headheight, \headsep, \topskip, \topmargin, and \textheight should be set
% properly before calling this function.
\def\IEEEsetfootermargin{\@ifnextchar [{\@IEEEsetfootermargin}{\@IEEEsetfootermargin[\IEEEdefaultfootersampletext]}}
\def\@IEEEsetfootermargin[#1]{\@ifnextchar [{\@@IEEEsetfootermargin[#1]}{\@@IEEEsetfootermargin[#1][\IEEEdefaultsampletext]}}
\def\@@IEEEsetfootermargin[#1][#2]#3#4{\@IEEEtrantmpdimenA #4\relax
\@IEEEextracttoken{#3}\relax
% check for mode errors
\ifx\@IEEEextractedtokenmacro\@empty
  \@IEEEclspkgerror{Empty mode type in \string\IEEEsetfootermargin\space (line \the\inputlineno).\MessageBreak
  Defaulting to `t'}{Valid modes for \string\IEEEsetfootermargin\space are: t, b, c, and a.}\relax
  \let\@IEEEextractedtoken=t\relax
  \def\@IEEEextractedtokenmacro{t}\relax
\else
  \ifx\@IEEEextractedtokensdiscarded\@empty\else
    \typeout{** WARNING: \string\IEEEsetfootermargin\space mode specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
  \fi
\fi
% handle each mode
\if\@IEEEextractedtoken a\relax
  % No need to do anything here and can pass through the adjustment
  % value as is. The end adjustment of \footskip will do all that
  % is needed
\else
\if\@IEEEextractedtoken c\relax
  % calculate the bottom margin
  \@IEEEtrantmpdimenB 1in\relax % system 1in offset
  \advance\@IEEEtrantmpdimenB\topmargin\relax
  \advance\@IEEEtrantmpdimenB\headheight\relax
  \advance\@IEEEtrantmpdimenB\headsep\relax
  \advance\@IEEEtrantmpdimenB\textheight\relax
  \advance\@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenC by \@IEEEtrantmpdimenB
  \@IEEEtrantmpdimenB\paperheight
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer bottom margin
  % now subtract off the footer top margin
  \advance\@IEEEtrantmpdimenB -\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by \@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the difference between the bottom
  % and top footer margins
  % our adjustment must be half this value to center the footer
  \divide\@IEEEtrantmpdimenB by 2\relax
  % add to the offset
  \advance\@IEEEtrantmpdimenA by \@IEEEtrantmpdimenB
\else
\if\@IEEEextractedtoken b\relax
  % calculate the bottom margin
  \@IEEEtrantmpdimenB 1in\relax % system 1in offset
  \advance\@IEEEtrantmpdimenB\topmargin\relax
  \advance\@IEEEtrantmpdimenB\headheight\relax
  \advance\@IEEEtrantmpdimenB\headsep\relax
  \advance\@IEEEtrantmpdimenB\textheight\relax
  \advance\@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenC by \@IEEEtrantmpdimenB
  \@IEEEtrantmpdimenB\paperheight
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer bottom margin
  % get the difference between the actual and the desired
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenA
  \@IEEEtrantmpdimenA\@IEEEtrantmpdimenB
\else
  \if\@IEEEextractedtoken t\relax
  \else
    \@IEEEclspkgerror{Unknown mode type `\@IEEEextractedtokenmacro' in \string\IEEEsetfootermargin\space (line \the\inputlineno).\MessageBreak
    Defaulting to `t'}%
    {Valid modes for \string\IEEEsetfootermargin\space are: t, b, c and a.}\relax
  \fi
  \@IEEEtrantmpdimenB\footskip\relax
  \settodepth{\@IEEEtrantmpdimenC}{\begingroup #2\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  \settoheight{\@IEEEtrantmpdimenC}{\begingroup #1\relax\relax\relax\endgroup}\relax
  \advance\@IEEEtrantmpdimenB by -\@IEEEtrantmpdimenC
  % at this point \@IEEEtrantmpdimenB has the actual footer top margin
  % get the difference between the desired and the actual
  \advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpdimenB
\fi\fi % if t, b, c
\fi % if a
% advance \footskip by the needed amount
\advance\footskip by \@IEEEtrantmpdimenA\relax
}

% -- End V1.8a page setup commands --





% V1.6
% LaTeX is a little to quick to use hyphenations
% So, we increase the penalty for their use and raise
% the badness level that triggers an underfull hbox
% warning. The author may still have to tweak things,
% but the appearance will be much better "right out
% of the box" than that under V1.5 and prior.
% TeX default is 50
\hyphenpenalty=750
\ifCLASSOPTIONcompsoc
\hyphenpenalty 500
\fi
% If we didn't adjust the interword spacing, 2200 might be better.
% The TeX default is 1000
\hbadness=1350
% The IEEE does not use extra spacing after punctuation
\frenchspacing

% V1.7 increase this a tad to discourage equation breaks
\binoppenalty=1000 % default 700
\relpenalty=800     % default 500

% v1.8a increase these to discourage widows and orphans
\clubpenalty=1000          % default 150
\widowpenalty=1000         % default 150
\displaywidowpenalty=1000 % default  50


% margin note stuff
\marginparsep      10pt
\marginparwidth    20pt
\marginparpush     25pt


% if things get too close, go ahead and let them touch
\lineskip            0pt
\normallineskip      0pt
\lineskiplimit       0pt
\normallineskiplimit 0pt

% The distance from the lower edge of the text body to the
% footline
\footskip 0.4in

% normally zero, should be relative to font height.
% put in a little rubber to help stop some bad breaks (underfull vboxes)
\parskip 0ex plus 0.2ex minus 0.1ex

\parindent    1.0em
\ifCLASSOPTIONcompsoc
  \parindent    1.5em
\fi

\headheight   12pt
\headsep      18pt
% use the normal font baselineskip
% so that \topskip is unaffected by changes in \baselinestretch
\topskip=\@IEEEnormalsizeunitybaselineskip


% V1.8 \maxdepth defaults to 4pt, but should be font size dependent
\maxdepth=0.5\@IEEEnormalsizeunitybaselineskip
\textheight       58pc  % 9.63in, 696pt

% set the default top margin to 58pt
% which results in a \topmargin of -49.59pt for 10pt documents
\IEEEsettopmargin{t}{58pt}
% tweak textheight to a perfect integer number of lines/column.
% standard is: 9pt/63 lpc; 10pt/58 lpc; 11pt/52 lpc; 12pt/50 lpc
\IEEEquantizetextheight{c}
% tweak top margin so that the error is shared equally at the top and bottom
\IEEEsettopmargin{q}{0sp}


\columnsep         1pc
\textwidth        43pc   % 2 x 21pc + 1pc = 43pc

% set the default side margins to center the text
\IEEEsetsidemargin{c}{0pt}


% adjust margins for default conference mode
\ifCLASSOPTIONconference
 \textheight        9.25in % The standard for conferences (668.4975pt)
 \IEEEsettopmargin{t}{0.75in}
 % tweak textheight to a perfect integer number of lines/page.
 % standard is: 9pt/61 lpc; 10pt/56 lpc; 11pt/50 lpc; 12pt/48 lpc
 \IEEEquantizetextheight{c}
 % tweak top margin so that the error is shared equally at the top and bottom
 \IEEEsettopmargin{q}{0sp}
\fi


% compsoc text sizes, margins and spacings
\ifCLASSOPTIONcompsoc
 \columnsep         12bp
 % CS specs for \textwdith are 6.875in
 % \textwidth         6.875in
 % however, measurements from proofs show they are using 3.5in columns
 \textwidth         7in
 \advance\textwidth by \columnsep
 % set the side margins to center the text
 \IEEEsetsidemargin{c}{0pt}
 % top/bottom margins to center
 % could just set \textheight to 9.75in for all the different paper sizes
 % and then quantize, but we'll do it the long way here to allow for easy
 % future per-paper size adjustments
 \IEEEsettextheight{0.625in}{0.625in}% 11in - 2 * 0.625in = 9.75in is the standard text height for compsoc journals
 \IEEEsettopmargin{t}{0.625in}
 \if@IEEEusingcspaper
   \IEEEsettextheight{0.5in}{0.5in}% 10.75in - 2 * 0.5in = 9.75in
   \IEEEsettopmargin{t}{0.5in}
 \fi
 \if@IEEEusingAfourpaper
   \IEEEsettextheight{24.675mm}{24.675mm}% 297mm - 2 * 24.675mm = 247.650mm (9.75in)
   \IEEEsettopmargin{t}{24.675mm}
 \fi
 % tweak textheight to a perfect integer number of lines/page.
 % standard is: 9pt/65 lpc; 10pt/61 lpc; 11pt/53 lpc; 12pt/49 lpc
 \IEEEquantizetextheight{c}
 % tweak top margin so that the error is shared equally at the top and bottom
 \IEEEsettopmargin{q}{0sp}

% compsoc conference
 \ifCLASSOPTIONconference
  % compsoc conference use a larger value for columnsep
  \columnsep 0.25in
  \IEEEsettextwidth{0.75in}{0.75in}
  % set the side margins to center the text (0.75in for letterpaper)
  \IEEEsetsidemargin{c}{0pt}
  % compsoc conferences want 1in top and bottom margin
  \IEEEsettextheight{1in}{1in}
  \IEEEsettopmargin{t}{1in}
  % tweak textheight to a perfect integer number of lines/page.
  % standard is: 9pt/58 lpc; 10pt/53 lpc; 11pt/48 lpc; 12pt/46 lpc
  \IEEEquantizetextheight{c}
  % tweak top margin so that the error is shared equally at the top and bottom
  \IEEEsettopmargin{q}{0sp}
 \fi
\fi



% draft mode settings override that of all other modes
% provides a nice 1in margin all around the paper and extra
% space between the lines for editor's comments
\ifCLASSOPTIONdraftcls
  % we want 1in side margins regardless of paper type
  \IEEEsettextwidth{1in}{1in}
  \IEEEsetsidemargin{c}{0pt}
  % want 1in top and bottom margins
  \IEEEsettextheight{1in}{1in}
  \IEEEsettopmargin{t}{1in}
  % digitize textheight to be an integer number of lines.
  % this may cause the top and bottom margins to be off a tad
  \IEEEquantizetextheight{c}
  % tweak top margin so that the error is shared equally at the top and bottom
  \IEEEsettopmargin{q}{0sp}
\fi



% process CLASSINPUT inner/outer margin
% if inner margin defined, but outer margin not, set outer to inner.
\ifx\CLASSINPUTinnersidemargin\@IEEEundefined
\else
  \ifx\CLASSINPUToutersidemargin\@IEEEundefined
    \edef\CLASSINPUToutersidemargin{\CLASSINPUTinnersidemargin}
  \fi
\fi

\ifx\CLASSINPUToutersidemargin\@IEEEundefined
\else
  % if outer margin defined, but inner margin not, set inner to outer.
  \ifx\CLASSINPUTinnersidemargin\@IEEEundefined
    \edef\CLASSINPUTinnersidemargin{\CLASSINPUToutersidemargin}
  \fi
  \IEEEsettextwidth{\CLASSINPUTinnersidemargin}{\CLASSINPUToutersidemargin}
  \IEEEsetsidemargin{i}{\CLASSINPUTinnersidemargin}
  \typeout{** ATTENTION: Overriding inner side margin to \CLASSINPUTinnersidemargin\space and 
           outer side margin to \CLASSINPUToutersidemargin\space via \string\CLASSINPUT.}
\fi



% process CLASSINPUT top/bottom text margin
% if toptext margin defined, but bottomtext margin not, set bottomtext to toptext margin
\ifx\CLASSINPUTtoptextmargin\@IEEEundefined
\else
  \ifx\CLASSINPUTbottomtextmargin\@IEEEundefined
    \edef\CLASSINPUTbottomtextmargin{\CLASSINPUTtoptextmargin}
  \fi
\fi

\ifx\CLASSINPUTbottomtextmargin\@IEEEundefined
\else
  % if bottomtext margin defined, but toptext margin not, set toptext to bottomtext margin
  \ifx\CLASSINPUTtoptextmargin\@IEEEundefined
    \edef\CLASSINPUTtoptextmargin{\CLASSINPUTbottomtextmargin}
  \fi
  \IEEEsettextheight{\CLASSINPUTtoptextmargin}{\CLASSINPUTbottomtextmargin}
  \IEEEsettopmargin{t}{\CLASSINPUTtoptextmargin}
  \typeout{** ATTENTION: Overriding top text margin to \CLASSINPUTtoptextmargin\space and 
           bottom text margin to \CLASSINPUTbottomtextmargin\space via \string\CLASSINPUT.}
\fi



% default to center header and footer text in the margins
\IEEEsetheadermargin{c}{0pt}
\IEEEsetfootermargin{c}{0pt}

% adjust header and footer positions for compsoc journals
\ifCLASSOPTIONcompsoc
  \ifCLASSOPTIONjournal
    \IEEEsetheadermargin{b}{\@IEEEnormalsizeunitybaselineskip}
    \IEEEsetfootermargin{t}{\@IEEEnormalsizeunitybaselineskip}
  \fi
\fi


% V1.8a display lines per column info message on user's console
\def\IEEEdisplayinfolinespercolumn{\@IEEEtrantmpdimenA=\textheight
% topskip represents only one line even if > baselineskip
\advance\@IEEEtrantmpdimenA by -1\topskip
\@IEEEtrantmpcountA=\@IEEEtrantmpdimenA
\@IEEEtrantmpcountB=\@IEEEtrantmpdimenA
\divide\@IEEEtrantmpcountB by \baselineskip
% need to add one line to include topskip (first) line
\advance\@IEEEtrantmpcountB by 1
% save lines per column value as text
\edef\@IEEEnumlinespercolumninfotxt{\the\@IEEEtrantmpcountB}
% backout topskip advance to allow direct \@IEEEtrantmpcountA comparison
\advance\@IEEEtrantmpcountB by -1
% restore value as text height (without topskip) rather than just as number of lines
\multiply\@IEEEtrantmpcountB by \baselineskip
% is the column height an integer number of lines per column?
\ifnum\@IEEEtrantmpcountA=\@IEEEtrantmpcountB
\edef\@IEEEnumlinespercolumnexactinfotxt{exact}
\else
\@IEEEtrantmpdimenA\@IEEEtrantmpcountA sp\relax
\advance\@IEEEtrantmpdimenA by -\@IEEEtrantmpcountB sp\relax
\edef\@IEEEnumlinespercolumnexactinfotxt{approximate, difference = \the\@IEEEtrantmpdimenA}
\fi
\typeout{-- Lines per column: \@IEEEnumlinespercolumninfotxt\space (\@IEEEnumlinespercolumnexactinfotxt).}}
% delay execution till start of document to allow for user changes
\AtBeginDocument{\IEEEdisplayinfolinespercolumn}



% LIST SPACING CONTROLS

% Controls the amount of EXTRA spacing
% above and below \trivlist 
% Both \list and IED lists override this.
% However, \trivlist will use this as will most
% things built from \trivlist like the \center
% environment.
\topsep           0.5\baselineskip

% Controls the additional spacing around lists preceded
% or followed by blank lines. the IEEE does not increase
% spacing before or after paragraphs so it is set to zero.
% \z@ is the same as zero, but faster.
\partopsep          \z@

% Controls the spacing between paragraphs in lists. 
% The IEEE does not increase spacing before or after paragraphs
% so this is also zero. 
% With IEEEtran.cls, global changes to
% this value DO affect lists (but not IED lists).
\parsep             \z@

% Controls the extra spacing between list items. 
% The IEEE does not put extra spacing between items.
% With IEEEtran.cls, global changes to this value DO affect
% lists (but not IED lists).
\itemsep            \z@

% \itemindent is the amount to indent the FIRST line of a list
% item. It is auto set to zero within the \list environment. To alter
% it, you have to do so when you call the \list.
% However, the IEEE uses this for the theorem environment
% There is an alternative value for this near \leftmargini below
\itemindent         -1em

% \leftmargin, the spacing from the left margin of the main text to
% the left of the main body of a list item is set by \list.
% Hence this statement does nothing for lists.
% But, quote and verse do use it for indention.
\leftmargin         2em

% we retain this stuff from the older IEEEtran.cls so that \list
% will work the same way as before. However, itemize, enumerate and
% description (IED) could care less about what these are as they
% all are overridden.
\leftmargini        2em
%\itemindent         2em  % Alternative values: sometimes used.
%\leftmargini        0em
\leftmarginii       1em
\leftmarginiii    1.5em
\leftmarginiv     1.5em
\leftmarginv      1.0em
\leftmarginvi     1.0em
\labelsep         0.5em 
\labelwidth         \z@


% The old IEEEtran.cls behavior of \list is retained.
% However, the new V1.3 IED list environments override all the
% @list stuff (\@listX is called within \list for the
% appropriate level just before the user's list_decl is called). 
% \topsep is now 2pt as the IEEE puts a little extra space around
% lists - used by those non-IED macros that depend on \list.
% Note that \parsep and \itemsep are not redefined as in 
% the sizexx.clo \@listX (which article.cls uses) so global changes
% of these values DO affect \list
% 
\def\@listi{\leftmargin\leftmargini \topsep 2pt plus 1pt minus 1pt}
\let\@listI\@listi
\def\@listii{\leftmargin\leftmarginii\labelwidth\leftmarginii%
    \advance\labelwidth-\labelsep \topsep 2pt}
\def\@listiii{\leftmargin\leftmarginiii\labelwidth\leftmarginiii%
    \advance\labelwidth-\labelsep \topsep 2pt}
\def\@listiv{\leftmargin\leftmarginiv\labelwidth\leftmarginiv%
    \advance\labelwidth-\labelsep \topsep 2pt}
\def\@listv{\leftmargin\leftmarginv\labelwidth\leftmarginv%
    \advance\labelwidth-\labelsep \topsep 2pt}
\def\@listvi{\leftmargin\leftmarginvi\labelwidth\leftmarginvi%
    \advance\labelwidth-\labelsep \topsep 2pt}


% The IEEE uses 5) not 5.
\def\labelenumi{\theenumi)}     \def\theenumi{\arabic{enumi}}

% The IEEE uses a) not (a)
\def\labelenumii{\theenumii)}  \def\theenumii{\alph{enumii}}

% The IEEE uses iii) not iii.
\def\labelenumiii{\theenumiii)} \def\theenumiii{\roman{enumiii}}

% The IEEE uses A) not A.
\def\labelenumiv{\theenumiv)}   \def\theenumiv{\Alph{enumiv}}

% exactly the same as in article.cls
\def\p@enumii{\theenumi}
\def\p@enumiii{\theenumi(\theenumii)}
\def\p@enumiv{\p@enumiii\theenumiii}

% itemized list label styles
\def\labelitemi{$\scriptstyle\bullet$}
\def\labelitemii{\textbf{--}}
\def\labelitemiii{$\ast$}
\def\labelitemiv{$\cdot$}



% **** V1.3 ENHANCEMENTS ****
% Itemize, Enumerate and Description (IED) List Controls
% ***************************
% 
% 
% The IEEE seems to use at least two different values by
% which ITEMIZED list labels are indented to the right
% For The Journal of Lightwave Technology (JLT) and The Journal
% on Selected Areas in Communications (JSAC), they tend to use
% an indention equal to \parindent. For Transactions on Communications
% they tend to indent ITEMIZED lists a little more--- 1.3\parindent.
% We'll provide both values here for you so that you can choose 
% which one you like in your document using a command such as:
% setlength{\IEEEilabelindent}{\IEEEilabelindentB}
\newdimen\IEEEilabelindentA
\IEEEilabelindentA \parindent

\newdimen\IEEEilabelindentB
\IEEEilabelindentB 1.3\parindent
% However, we'll default to using \parindent
% which makes more sense to me
\newdimen\IEEEilabelindent
\IEEEilabelindent \IEEEilabelindentA


% This controls the default amount the enumerated list labels
% are indented to the right.
% Normally, this is the same as the paragraph indention
\newdimen\IEEEelabelindent
\IEEEelabelindent \parindent

% This controls the default amount the description list labels
% are indented to the right.
% Normally, this is the same as the paragraph indention
\newdimen\IEEEdlabelindent
\IEEEdlabelindent \parindent

% This is the value actually used within the IED lists.
% The IED environments automatically set its value to
% one of the three values above, so global changes do 
% not have any effect
\newdimen\IEEElabelindent
\IEEElabelindent \parindent

% The actual amount labels will be indented is
% \IEEElabelindent multiplied by the factor below
% corresponding to the level of nesting depth
% This provides a means by which the user can
% alter the effective \IEEElabelindent for deeper
% levels
% There may not be such a thing as correct "standard IEEE"
% values. What the IEEE actually does may depend on the specific
% circumstances.
% The first list level almost always has full indention.
% The second levels I've seen have only 75% of the normal indentation
% Three level or greater nestings are very rare. I am guessing
% that they don't use any indentation.
\def\IEEElabelindentfactori{1.0}   % almost always one
\def\IEEElabelindentfactorii{0.75} % 0.0 or 1.0 may be used in some cases
\def\IEEElabelindentfactoriii{0.0} % 0.75? 0.5? 0.0?
\def\IEEElabelindentfactoriv{0.0}
\def\IEEElabelindentfactorv{0.0}
\def\IEEElabelindentfactorvi{0.0}

% value actually used within IED lists, it is auto
% set to one of the 6 values above
% global changes here have no effect
\def\IEEElabelindentfactor{1.0}

% This controls the default spacing between the end of the IED
% list labels and the list text, when normal text is used for
% the labels.
% compsoc uses a larger value here, but we'll set that later
% in the class so that this code block area can be extracted
% as-is for IEEEtrantools.sty
\newdimen\IEEEiednormlabelsep
\IEEEiednormlabelsep 0.6em

% This controls the default spacing between the end of the IED
% list labels and the list text, when math symbols are used for
% the labels (nomenclature lists). The IEEE usually increases the 
% spacing in these cases
\newdimen\IEEEiedmathlabelsep
\IEEEiedmathlabelsep 1.2em

% This controls the extra vertical separation put above and
% below each IED list. the IEEE usually puts a little extra spacing
% around each list. However, this spacing is barely noticeable.
% compsoc uses a larger value here, but we'll set that later
% in the class so that this code block area can be extracted
% as-is for IEEEtrantools.sty
\newskip\IEEEiedtopsep
\IEEEiedtopsep 2pt plus 1pt minus 1pt


% This command is executed within each IED list environment
% at the beginning of the list. You can use this to set the 
% parameters for some/all your IED list(s) without disturbing 
% global parameters that affect things other than lists.
% i.e., renewcommand{\IEEEiedlistdecl}{\setlength{\labelsep}{5em}}
% will alter the \labelsep for the next list(s) until 
% \IEEEiedlistdecl is redefined. 
\def\IEEEiedlistdecl{\relax}

% This command provides an easy way to set \leftmargin based
% on the \labelwidth, \labelsep and the argument \IEEElabelindent
% Usage: \IEEEcalcleftmargin{width-to-indent-the-label}
% output is in the \leftmargin variable, i.e., effectively:
% \leftmargin = argument + \labelwidth + \labelsep
% Note controlled spacing here, shield end of lines with %
\def\IEEEcalcleftmargin#1{\setlength{\leftmargin}{#1}%
\addtolength{\leftmargin}{\labelwidth}%
\addtolength{\leftmargin}{\labelsep}}

% This command provides an easy way to set \labelwidth to the
% width of the given text. It is the same as
% \settowidth{\labelwidth}{label-text}
% and useful as a shorter alternative.
% Typically used to set \labelwidth to be the width
% of the longest label in the list
\def\IEEEsetlabelwidth#1{\settowidth{\labelwidth}{#1}}

% When this command is executed, IED lists will use the 
% IEEEiedmathlabelsep label separation rather than the normal
% spacing. To have an effect, this command must be executed via
% the \IEEEiedlistdecl or within the option of the IED list
% environments.
\def\IEEEusemathlabelsep{\setlength{\labelsep}{\IEEEiedmathlabelsep}}

% A flag which controls whether the IED lists automatically
% calculate \leftmargin from \IEEElabelindent, \labelwidth and \labelsep
% Useful if you want to specify your own \leftmargin
% This flag must be set (\IEEEnocalcleftmargintrue or \IEEEnocalcleftmarginfalse) 
% via the \IEEEiedlistdecl or within the option of the IED list
% environments to have an effect.
\newif\ifIEEEnocalcleftmargin
\IEEEnocalcleftmarginfalse

% A flag which controls whether \IEEElabelindent is multiplied by
% the \IEEElabelindentfactor for each list level.
% This flag must be set via the \IEEEiedlistdecl or within the option 
% of the IED list environments to have an effect.
\newif\ifIEEEnolabelindentfactor
\IEEEnolabelindentfactorfalse


% internal variable to indicate type of IED label
% justification
% 0 - left; 1 - center; 2 - right
\def\@IEEEiedjustify{0}


% commands to allow the user to control IED
% label justifications. Use these commands within
% the IED environment option or in the \IEEEiedlistdecl
% Note that changing the normal list justifications
% is nonstandard and the IEEE may not like it if you do so!
% I include these commands as they may be helpful to
% those who are using these enhanced list controls for
% other non-IEEE related LaTeX work.
% itemize and enumerate automatically default to right
% justification, description defaults to left.
\def\IEEEiedlabeljustifyl{\def\@IEEEiedjustify{0}}%left
\def\IEEEiedlabeljustifyc{\def\@IEEEiedjustify{1}}%center
\def\IEEEiedlabeljustifyr{\def\@IEEEiedjustify{2}}%right




% commands to save to and restore from the list parameter copies
% this allows us to set all the list parameters within
% the list_decl and prevent \list (and its \@list) 
% from overriding any of our parameters
% V1.6 use \edefs instead of dimen's to conserve dimen registers
% Note controlled spacing here, shield end of lines with %
\def\@IEEEsavelistparams{\edef\@IEEEiedtopsep{\the\topsep}%
\edef\@IEEEiedlabelwidth{\the\labelwidth}%
\edef\@IEEEiedlabelsep{\the\labelsep}%
\edef\@IEEEiedleftmargin{\the\leftmargin}%
\edef\@IEEEiedpartopsep{\the\partopsep}%
\edef\@IEEEiedparsep{\the\parsep}%
\edef\@IEEEieditemsep{\the\itemsep}%
\edef\@IEEEiedrightmargin{\the\rightmargin}%
\edef\@IEEEiedlistparindent{\the\listparindent}%
\edef\@IEEEieditemindent{\the\itemindent}}

% Note controlled spacing here
\def\@IEEErestorelistparams{\topsep\@IEEEiedtopsep\relax%
\labelwidth\@IEEEiedlabelwidth\relax%
\labelsep\@IEEEiedlabelsep\relax%
\leftmargin\@IEEEiedleftmargin\relax%
\partopsep\@IEEEiedpartopsep\relax%
\parsep\@IEEEiedparsep\relax%
\itemsep\@IEEEieditemsep\relax%
\rightmargin\@IEEEiedrightmargin\relax%
\listparindent\@IEEEiedlistparindent\relax%
\itemindent\@IEEEieditemindent\relax}


% v1.6b provide original LaTeX IED list environments
% note that latex.ltx defines \itemize and \enumerate, but not \description
% which must be created by the base classes
% save original LaTeX itemize and enumerate
\let\LaTeXitemize\itemize
\let\endLaTeXitemize\enditemize
\let\LaTeXenumerate\enumerate
\let\endLaTeXenumerate\endenumerate

% provide original LaTeX description environment from article.cls
\newenvironment{LaTeXdescription}
               {\list{}{\labelwidth\z@ \itemindent-\leftmargin
                        \let\makelabel\descriptionlabel}}
               {\endlist}
\newcommand*\descriptionlabel[1]{\hspace\labelsep
                                 \normalfont\bfseries #1}


% override LaTeX's default IED lists
\def\itemize{\@IEEEitemize}
\def\enditemize{\@endIEEEitemize}
\def\enumerate{\@IEEEenumerate}
\def\endenumerate{\@endIEEEenumerate}
\def\description{\@IEEEdescription}
\def\enddescription{\@endIEEEdescription}

% provide the user with aliases - may help those using packages that
% override itemize, enumerate, or description
\def\IEEEitemize{\@IEEEitemize}
\def\endIEEEitemize{\@endIEEEitemize}
\def\IEEEenumerate{\@IEEEenumerate}
\def\endIEEEenumerate{\@endIEEEenumerate}
\def\IEEEdescription{\@IEEEdescription}
\def\endIEEEdescription{\@endIEEEdescription}


% V1.6 we want to keep the IEEEtran IED list definitions as our own internal
% commands so they are protected against redefinition
\def\@IEEEitemize{\@ifnextchar[{\@@IEEEitemize}{\@@IEEEitemize[\relax]}}
\def\@IEEEenumerate{\@ifnextchar[{\@@IEEEenumerate}{\@@IEEEenumerate[\relax]}}
\def\@IEEEdescription{\@ifnextchar[{\@@IEEEdescription}{\@@IEEEdescription[\relax]}}
\def\@endIEEEitemize{\endlist}
\def\@endIEEEenumerate{\endlist}
\def\@endIEEEdescription{\endlist}


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran itemized list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEitemize[#1]{%
                \ifnum\@itemdepth>3\relax\@toodeep\else%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                \advance\@itemdepth\@ne%
                \edef\@itemitem{labelitem\romannumeral\the\@itemdepth}%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{2}% right justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep%
                \IEEElabelindent\IEEEilabelindent%
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % calculate the label width
                % the user can override this later if
                % they specified a \labelwidth
                \settowidth{\labelwidth}{\csname labelitem\romannumeral\the\@itemdepth\endcsname}%
                \@IEEEsavelistparams% save our list parameters
                \list{\csname\@itemitem\endcsname}{%
                \@IEEErestorelistparams% override any list{} changes
                                       % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters
                #1\relax%
                % If the user has requested not to use the
                % IEEElabelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}%
                \fi}\fi\fi}%


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran enumerate list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEenumerate[#1]{%
                \ifnum\@enumdepth>3\relax\@toodeep\else%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                \advance\@enumdepth\@ne%
                \edef\@enumctr{enum\romannumeral\the\@enumdepth}%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{2}% right justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep%
                \IEEElabelindent\IEEEelabelindent%
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % calculate the label width
                % We'll set it to the width suitable for all labels using
                % normalfont 1) to 9)
                % The user can override this later
                \settowidth{\labelwidth}{9)}%
                \@IEEEsavelistparams% save our list parameters
                \list{\csname label\@enumctr\endcsname}{\usecounter{\@enumctr}%
                \@IEEErestorelistparams% override any list{} changes
                                       % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters 
                #1\relax%
                % If the user has requested not to use the
                % IEEElabelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}%
                \fi}\fi\fi}%


% DO NOT ALLOW BLANK LINES TO BE IN THESE IED ENVIRONMENTS
% AS THIS WILL FORCE NEW PARAGRAPHS AFTER THE IED LISTS
% IEEEtran description list MDS 1/2001
% Note controlled spacing here, shield end of lines with %
\def\@@IEEEdescription[#1]{%
                \ifnum\@listdepth>5\relax\@toodeep\else%
                % get the IEEElabelindentfactor for this level
                \advance\@listdepth\@ne% we need to know what the level WILL be
                \edef\IEEElabelindentfactor{\csname IEEElabelindentfactor\romannumeral\the\@listdepth\endcsname}%
                \advance\@listdepth-\@ne% undo our increment
                \def\@IEEEiedjustify{0}% left justified labels are default
                % set other defaults
                \IEEEnocalcleftmarginfalse%
                \IEEEnolabelindentfactorfalse%
                \topsep\IEEEiedtopsep% 
                \IEEElabelindent\IEEEdlabelindent%
                % assume normal labelsep
                \labelsep\IEEEiednormlabelsep%
                \partopsep 0ex%
                \parsep 0ex%
                \itemsep 0ex%
                \rightmargin 0em%
                \listparindent 0em%
                \itemindent 0em%
                % Bogus label width in case the user forgets
                % to set it.
                % TIP: If you want to see what a variable's width is you
                % can use the TeX command \showthe\width-variable to 
                % display it on the screen during compilation 
                % (This might be helpful to know when you need to find out
                % which label is the widest)
                \settowidth{\labelwidth}{Hello}%
                \@IEEEsavelistparams% save our list parameters
                \list{}{\@IEEErestorelistparams% override any list{} changes
                                               % to our globals
                \let\makelabel\@IEEEiedmakelabel% v1.6b setup \makelabel
                \IEEEiedlistdecl% let user alter parameters 
                #1\relax%
                % If the user has requested not to use the
                % labelindent factor, don't revise \IEEElabelindent
                \ifIEEEnolabelindentfactor\relax%
                \else\IEEElabelindent=\IEEElabelindentfactor\IEEElabelindent%
                \fi%
                % Unless the user has requested otherwise,
                % calculate our left margin based
                % on \IEEElabelindent, \labelwidth and
                % \labelsep
                \ifIEEEnocalcleftmargin\relax%
                \else\IEEEcalcleftmargin{\IEEElabelindent}\relax%
                \fi}\fi}

% v1.6b we use one makelabel that does justification as needed.
\def\@IEEEiedmakelabel#1{\relax\if\@IEEEiedjustify 0\relax
\makebox[\labelwidth][l]{\normalfont #1}\else
\if\@IEEEiedjustify 1\relax
\makebox[\labelwidth][c]{\normalfont #1}\else
\makebox[\labelwidth][r]{\normalfont #1}\fi\fi}


% compsoc uses a larger value for the normal labelsep
% and also extra spacing above and below each list
\ifCLASSOPTIONcompsoc
  \IEEEiednormlabelsep 1.2em
  \IEEEiedtopsep 6pt plus 3pt minus 3pt
\fi


% VERSE and QUOTE
% V1.7 define environments with newenvironment
\newenvironment{verse}{\let\\=\@centercr
    \list{}{\itemsep\z@ \itemindent -1.5em \listparindent \itemindent
    \rightmargin\leftmargin\advance\leftmargin 1.5em}\item\relax}
    {\endlist}
\newenvironment{quotation}{\list{}{\listparindent 1.5em \itemindent\listparindent
    \rightmargin\leftmargin \parsep 0pt plus 1pt}\item\relax}
    {\endlist}
\newenvironment{quote}{\list{}{\rightmargin\leftmargin}\item\relax}
    {\endlist}


% \titlepage
% provided only for backward compatibility. \maketitle is the correct
% way to create the title page. 
\def\titlepage{\@restonecolfalse\if@twocolumn\@restonecoltrue\onecolumn
    \else \newpage \fi \thispagestyle{empty}\c@page\z@}
\def\endtitlepage{\if@restonecol\twocolumn \else \newpage \fi}

% standard values from article.cls
\arraycolsep     5pt
\arrayrulewidth .4pt
\doublerulesep   2pt

\tabcolsep       6pt
\tabbingsep      0.5em


%% FOOTNOTES
%
%\skip\footins 10pt plus 4pt minus 2pt
% V1.6 respond to changes in font size
% space added above the footnotes (if present)
\skip\footins 0.9\baselineskip  plus 0.4\baselineskip  minus 0.2\baselineskip

% V1.6, we need to make \footnotesep responsive to changes
% in \baselineskip or strange spacings will result when in
% draft mode. Here is a little LaTeX secret - \footnotesep
% determines the height of an invisible strut that is placed
% *above* the baseline of footnotes after the first. Since
% LaTeX considers the space for characters to be 0.7\baselineskip
% above the baseline and 0.3\baselineskip below it, we need to
% use 0.7\baselineskip as a \footnotesep to maintain equal spacing
% between all the lines of the footnotes. The IEEE often uses a tad
% more, so use 0.8\baselineskip. This slightly larger value also helps
% the text to clear the footnote marks. Note that \thanks in IEEEtran
% uses its own value of \footnotesep which is set in \maketitle.
{\footnotesize
\global\footnotesep 0.8\baselineskip}


\skip\@mpfootins = \skip\footins
\fboxsep = 3pt
\fboxrule = .4pt
% V1.6 use 1em, then use LaTeX2e's \@makefnmark
% Note that the IEEE normally *left* aligns the footnote marks, so we don't need
% box resizing tricks here.
\long\def\@makefntext#1{\parindent 1em\indent\hbox{\@makefnmark}#1}% V1.6 use 1em
% V1.7 compsoc does not use superscipts for footnote marks
\ifCLASSOPTIONcompsoc
\def\@IEEEcompsocmakefnmark{\hbox{\normalfont\@thefnmark.\ }}
\long\def\@makefntext#1{\parindent 1em\indent\hbox{\@IEEEcompsocmakefnmark}#1}
\fi

% The IEEE does not use footnote rules
\def\footnoterule{}

% V1.7 for compsoc, the IEEE uses a footnote rule only for \thanks. We devise a "one-shot"
% system to implement this.
\newif\if@IEEEenableoneshotfootnoterule
\@IEEEenableoneshotfootnoterulefalse
\ifCLASSOPTIONcompsoc
\def\footnoterule{\relax\if@IEEEenableoneshotfootnoterule
\kern-5pt
\hbox to \columnwidth{\hfill\vrule width 0.5\columnwidth height 0.4pt\hfill}
\kern4.6pt
\global\@IEEEenableoneshotfootnoterulefalse
\else
\relax
\fi}
\fi

% V1.6 do not allow LaTeX to break a footnote across multiple pages
\interfootnotelinepenalty=10000

% V1.6 discourage breaks within equations
% Note that amsmath normally sets this to 10000,
% but LaTeX2e normally uses 100.
\interdisplaylinepenalty=2500

% default allows section depth up to /paragraph
\setcounter{secnumdepth}{4}

% technotes do not allow /paragraph
\ifCLASSOPTIONtechnote
   \setcounter{secnumdepth}{3}
\fi
% neither do compsoc conferences
\@IEEEcompsocconfonly{\setcounter{secnumdepth}{3}}


\newcounter{section}
\newcounter{subsection}[section]
\newcounter{subsubsection}[subsection]
\newcounter{paragraph}[subsubsection]

% used only by IEEEtran's IEEEeqnarray as other packages may
% have their own, different, implementations
\newcounter{IEEEsubequation}[equation]

% as shown when called by user from \ref, \label and in table of contents
\def\theequation{\arabic{equation}}                          % 1
\def\theIEEEsubequation{\theequation\alph{IEEEsubequation}}  % 1a (used only by IEEEtran's IEEEeqnarray)
\ifCLASSOPTIONcompsoc
% compsoc is all arabic
\def\thesection{\arabic{section}}                
\def\thesubsection{\thesection.\arabic{subsection}}
\def\thesubsubsection{\thesubsection.\arabic{subsubsection}}
\def\theparagraph{\thesubsubsection.\arabic{paragraph}}
\else
\def\thesection{\Roman{section}}                             % I
% V1.7, \mbox prevents breaks around - 
\def\thesubsection{\mbox{\thesection-\Alph{subsection}}}     % I-A
% V1.7 use I-A1 format used by the IEEE rather than I-A.1
\def\thesubsubsection{\thesubsection\arabic{subsubsection}}  % I-A1
\def\theparagraph{\thesubsubsection\alph{paragraph}}         % I-A1a
\fi

% From Heiko Oberdiek. Because of the \mbox in \thesubsection, we need to
% tell hyperref to disable the \mbox command when making PDF bookmarks.
% This done already with hyperref.sty version 6.74o and later, but
% it will not hurt to do it here again for users of older versions.
\@ifundefined{pdfstringdefPreHook}{\let\pdfstringdefPreHook\@empty}{}%
\g@addto@macro\pdfstringdefPreHook{\let\mbox\relax}


% Main text forms (how shown in main text headings)
% V1.6, using \thesection in \thesectiondis allows changes
% in the former to automatically appear in the latter
\ifCLASSOPTIONcompsoc
  \ifCLASSOPTIONconference% compsoc conference
    \def\thesectiondis{\thesection.}
    \def\thesubsectiondis{\thesectiondis\arabic{subsection}.}
    \def\thesubsubsectiondis{\thesubsectiondis\arabic{subsubsection}.}
    \def\theparagraphdis{\thesubsubsectiondis\arabic{paragraph}.}
  \else% compsoc not conferencs
    \def\thesectiondis{\thesection}
    \def\thesubsectiondis{\thesectiondis.\arabic{subsection}}
    \def\thesubsubsectiondis{\thesubsectiondis.\arabic{subsubsection}}
    \def\theparagraphdis{\thesubsubsectiondis.\arabic{paragraph}}
  \fi
\else% not compsoc
  \def\thesectiondis{\thesection.}                   % I.
  \def\thesubsectiondis{\Alph{subsection}.}          % B.
  \def\thesubsubsectiondis{\arabic{subsubsection})}  % 3)
  \def\theparagraphdis{\alph{paragraph})}            % d)
\fi

% just like LaTeX2e's \@eqnnum
\def\theequationdis{{\normalfont \normalcolor (\theequation)}}% (1)
% IEEEsubequation used only by IEEEtran's IEEEeqnarray
\def\theIEEEsubequationdis{{\normalfont \normalcolor (\theIEEEsubequation)}}% (1a)
% redirect LaTeX2e's equation number display and all that depend on
% it, through IEEEtran's \theequationdis
\def\@eqnnum{\theequationdis}



% V1.7 provide string macros as article.cls does
\def\contentsname{Contents}
\def\listfigurename{List of Figures}
\def\listtablename{List of Tables}
\def\refname{References}
\def\indexname{Index}
\def\figurename{Fig.}
\def\tablename{TABLE}
\@IEEEcompsocconfonly{\def\figurename{Figure}}
\def\partname{Part}
\def\appendixname{Appendix}
\def\abstractname{Abstract}
% IEEE specific names
\def\IEEEkeywordsname{Index Terms}
\def\IEEEproofname{Proof}


% LIST OF FIGURES AND TABLES AND TABLE OF CONTENTS
%
\def\@pnumwidth{1.55em}
\def\@tocrmarg{2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{3}

% adjusted some spacings here so that section numbers will not easily 
% collide with the section titles. 
% VIII; VIII-A; and VIII-A.1 are usually the worst offenders.
% MDS 1/2001
\def\tableofcontents{\section*{\contentsname}\@starttoc{toc}}
\def\l@section#1#2{\addpenalty{\@secpenalty}\addvspace{1.0em plus 1pt}%
    \@tempdima 2.75em \begingroup \parindent \z@ \rightskip \@pnumwidth%
    \parfillskip-\@pnumwidth {\bfseries\leavevmode #1}\hfil\hbox to\@pnumwidth{\hss #2}\par%
    \endgroup}
% argument format #1:level, #2:labelindent,#3:labelsep
\def\l@subsection{\@dottedtocline{2}{2.75em}{3.75em}}
\def\l@subsubsection{\@dottedtocline{3}{6.5em}{4.5em}}
% must provide \l@ defs for ALL sublevels EVEN if tocdepth
% is such as they will not appear in the table of contents
% these defs are how TOC knows what level these things are!
\def\l@paragraph{\@dottedtocline{4}{6.5em}{5.5em}}
\def\l@subparagraph{\@dottedtocline{5}{6.5em}{6.5em}}
\def\listoffigures{\section*{\listfigurename}\@starttoc{lof}}
\def\l@figure{\@dottedtocline{1}{0em}{2.75em}}
\def\listoftables{\section*{\listtablename}\@starttoc{lot}}
\let\l@table\l@figure


% Definitions for floats
%
% Normal Floats
% V1.8 floatsep et al. revised down by 0.15\baselineskip
% to account for the sideeffects of \topskip compensation
\floatsep 0.85\baselineskip plus  0.2\baselineskip minus  0.2\baselineskip
\textfloatsep 1.55\baselineskip plus  0.2\baselineskip minus  0.4\baselineskip
\@fptop 0pt plus 1fil
\@fpsep 0.75\baselineskip plus 2fil
\@fpbot 0pt plus 1fil
\def\topfraction{0.9}
\def\bottomfraction{0.4}
\def\floatpagefraction{0.8}
% V1.7, let top floats approach 90% of page
\def\textfraction{0.1}

% Double Column Floats
\dblfloatsep 0.85\baselineskip plus  0.2\baselineskip minus  0.2\baselineskip

\dbltextfloatsep 1.55\baselineskip plus  0.2\baselineskip minus  0.4\baselineskip
% Note that it would be nice if the rubber here actually worked in LaTeX2e.
% There is a long standing limitation in LaTeX, first discovered (to the best
% of my knowledge) by Alan Jeffrey in 1992. LaTeX ignores the stretchable
% portion of \dbltextfloatsep, and as a result, double column figures can and
% do result in an non-integer number of lines in the main text columns with
% underfull vbox errors as a consequence. A post to comp.text.tex
% by Donald Arseneau confirms that this had not yet been fixed in 1998.
% IEEEtran V1.6 will fix this problem for you in the titles, but it doesn't
% protect you from other double floats. Happy vspace'ing.

\@dblfptop 0pt plus 1fil
\@dblfpsep 0.75\baselineskip plus 2fil
\@dblfpbot 0pt plus 1fil
\def\dbltopfraction{0.8}
\def\dblfloatpagefraction{0.8}
\setcounter{dbltopnumber}{4}

\intextsep 0.85\baselineskip plus 0.2\baselineskip minus  0.2\baselineskip
\setcounter{topnumber}{2}
\setcounter{bottomnumber}{2}
\setcounter{totalnumber}{4}



% article class provides these, we should too.
\newlength\abovecaptionskip
\newlength\belowcaptionskip
% but only \abovecaptionskip is used above figure captions and *below* table
% captions
\setlength\abovecaptionskip{0.5\baselineskip}
% compsoc journals are a little more generous
\ifCLASSOPTIONcompsoc\ifCLASSOPTIONjournal
  \setlength\abovecaptionskip{0.75\baselineskip}
\fi\fi
\setlength\belowcaptionskip{0pt}
% V1.6 create hooks in case the caption spacing ever needs to be
% overridden by a user
\def\@IEEEfigurecaptionsepspace{\vskip\abovecaptionskip\relax}%
\def\@IEEEtablecaptionsepspace{\vskip\abovecaptionskip\relax}%


% 1.6b revise caption system so that \@makecaption uses two arguments
% as with LaTeX2e. Otherwise, there will be problems when using hyperref.
\def\@IEEEtablestring{table}


% V1.8 compensate for \topskip so top of top figures align with tops of the first lines of main text
% here we calculate a space equal to the amount \topskip exceeds the main text height
% we hook in at \@floatboxreset
\def\@IEEEfiguretopskipspace{\ifdim\prevdepth=-1000pt\relax
\setlength{\@IEEEtrantmpdimenA}{1\topskip}\relax
\addtolength{\@IEEEtrantmpdimenA}{-0.7\@IEEEnormalsizeunitybaselineskip}\relax
\vspace*{\@IEEEtrantmpdimenA}\fi}
% V1.8 compensate for \topskip at the top of top tables so caption text is on main text baseline
% use a strut set on the caption baseline within \@makecaption
\def\@IEEEtabletopskipstrut{\ifdim\prevdepth=-1000pt\rule{0pt}{\topskip}\fi}
% the \ifdim\prevdepth checks are always expected to be true for IEEE style float caption ordering
% because top of figure content and top of captions in tables is the first thing on the vertical
% list of these floats
% thanks to Donald Arseneau for his 2000/11/11 post "Re: caption hacking" with info on this topic.


\ifCLASSOPTIONcompsoc
% V1.7 compsoc \@makecaption
\ifCLASSOPTIONconference% compsoc conference
\long\def\@makecaption#1#2{%
% test if is a for a figure or table
\ifx\@captype\@IEEEtablestring%
% if a table, do table caption
\footnotesize\bgroup\par\centering\@IEEEtabletopskipstrut{\normalfont\footnotesize {#1.}\nobreakspace\scshape #2}\par\addvspace{0.5\baselineskip}\egroup%
\@IEEEtablecaptionsepspace
% if not a table, format it as a figure
\else
\@IEEEfigurecaptionsepspace
\setbox\@tempboxa\hbox{\normalfont\footnotesize {#1.}\nobreakspace #2}%
\ifdim \wd\@tempboxa >\hsize%
% if caption is longer than a line, let it wrap around
\setbox\@tempboxa\hbox{\normalfont\footnotesize {#1.}\nobreakspace}%
\parbox[t]{\hsize}{\normalfont\footnotesize \noindent\unhbox\@tempboxa#2}%
% if caption is shorter than a line, center
\else%
\hbox to\hsize{\normalfont\footnotesize\hfil\box\@tempboxa\hfil}%
\fi\fi}
%
\else% nonconference compsoc
\long\def\@makecaption#1#2{%
% test if is a for a figure or table
\ifx\@captype\@IEEEtablestring%
% if a table, do table caption
\footnotesize\bgroup\par\centering\@IEEEtabletopskipstrut{\normalfont\sffamily\footnotesize #1}\\{\normalfont\sffamily\footnotesize #2}\par\addvspace{0.5\baselineskip}\egroup%
\@IEEEtablecaptionsepspace
% if not a table, format it as a figure
\else
\@IEEEfigurecaptionsepspace
\setbox\@tempboxa\hbox{\normalfont\sffamily\footnotesize {#1.}\nobreakspace #2}%
\ifdim \wd\@tempboxa >\hsize%
% if caption is longer than a line, let it wrap around
\setbox\@tempboxa\hbox{\normalfont\sffamily\footnotesize {#1.}\nobreakspace}%
\parbox[t]{\hsize}{\normalfont\sffamily\footnotesize \noindent\unhbox\@tempboxa#2}%
% if caption is shorter than a line, left justify
\else%
\hbox to\hsize{\normalfont\sffamily\footnotesize\box\@tempboxa\hfil}%
\fi\fi}
\fi
%
\else% traditional noncompsoc \@makecaption
\long\def\@makecaption#1#2{%
% test if is a for a figure or table
\ifx\@captype\@IEEEtablestring%
% if a table, do table caption
\footnotesize\bgroup\par\centering\@IEEEtabletopskipstrut{\normalfont\footnotesize #1}\\{\normalfont\footnotesize\scshape #2}\par\addvspace{0.5\baselineskip}\egroup%
\@IEEEtablecaptionsepspace
% if not a table, format it as a figure
\else
\@IEEEfigurecaptionsepspace
% 3/2001 use footnotesize, not small; use two nonbreaking spaces, not one
\setbox\@tempboxa\hbox{\normalfont\footnotesize {#1.}\nobreakspace\nobreakspace #2}%
\ifdim \wd\@tempboxa >\hsize%
% if caption is longer than a line, let it wrap around
\setbox\@tempboxa\hbox{\normalfont\footnotesize {#1.}\nobreakspace\nobreakspace}%
\parbox[t]{\hsize}{\normalfont\footnotesize\noindent\unhbox\@tempboxa#2}%
% if caption is shorter than a line, center if conference, left justify otherwise
\else%
\ifCLASSOPTIONconference \hbox to\hsize{\normalfont\footnotesize\hfil\box\@tempboxa\hfil}%
\else \hbox to\hsize{\normalfont\footnotesize\box\@tempboxa\hfil}%
\fi\fi\fi}
\fi



% V1.7 disable captions class option, do so in a way that retains operation of \label
% within \caption
\ifCLASSOPTIONcaptionsoff
\long\def\@makecaption#1#2{\vspace*{2em}\footnotesize\bgroup\par\addvspace{0.5\baselineskip}\centering{\footnotesize #1}\par\addvspace{0.5\baselineskip}\egroup%
\let\@IEEEtemporiglabeldefsave\label
\let\@IEEEtemplabelargsave\relax
\def\label##1{\gdef\@IEEEtemplabelargsave{##1}}%
\setbox\@tempboxa\hbox{#2}%
\let\label\@IEEEtemporiglabeldefsave
\ifx\@IEEEtemplabelargsave\relax\else\label{\@IEEEtemplabelargsave}\fi}
\fi


% V1.7 define end environments with \def not \let so as to work OK with
% preview-latex
\newcounter{figure}
\def\thefigure{\@arabic\c@figure}
\def\fps@figure{tbp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{\figurename\nobreakspace\thefigure}
% V1.8 within figures add \@IEEEfiguretopskipspace compensation to LaTeX2e's \@floatboxreset
\def\figure{\def\@floatboxreset{\reset@font\normalsize\@setminipage\@IEEEfiguretopskipspace}\@float{figure}}
\def\endfigure{\end@float}
% V1.8 also add \@IEEEfiguretopskipspace compensation to \figure*
\@namedef{figure*}{\def\@floatboxreset{\reset@font\normalsize\@setminipage\@IEEEfiguretopskipspace}\@dblfloat{figure}}
\@namedef{endfigure*}{\end@dblfloat}

\newcounter{table}
\ifCLASSOPTIONcompsoc
\def\thetable{\arabic{table}}
\else
\def\thetable{\@Roman\c@table}
\fi
\def\fps@table{tbp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{\tablename\nobreakspace\thetable}
% V1.6 The IEEE uses 8pt text for tables
% within tables alter LaTeX2e's \@floatboxreset to use \footnotesize
\def\table{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}\@float{table}}
\def\endtable{\end@float}
% v1.6b double column tables need to default to footnotesize as well.
\@namedef{table*}{\def\@floatboxreset{\reset@font\footnotesize\@setminipage}\@dblfloat{table}}
\@namedef{endtable*}{\end@dblfloat}




%% -- Command Argument Scanning Support Functions --
%% V1.8a 

% usage: \@IEEEstripouterbraces*{}
% \@IEEEstripouterbraces fully expands its argument (which it then stores
% in \@IEEEstripouterbracesarg) via \edef, then removes any outer enclosing
% braces, and finally stores the result in the macro
% \@IEEEstrippedouterbraces.
%
% For example:
% \@IEEEstripouterbraces{{{{ab}c}}}
% results in:
%
% \@IEEEstripouterbracesarg ==> a macro containing {{{ab}c}}
% \@IEEEstrippedouterbraces ==> a macro containing {ab}c
%
% the *-star form,\@IEEEstripouterbraces*, does not expand the argument
% contents during processing
\def\@IEEEstripouterbraces{\@ifstar{\let\@IEEEstripouterbracesdef=\def\@@IEEEstripouterbraces}{\let\@IEEEstripouterbracesdef=\edef\@@IEEEstripouterbraces}}

\def\@@IEEEstripouterbraces#1{\@IEEEstripouterbracesdef\@IEEEstripouterbracesarg{#1}\relax
% If the macro is unchanged after being acquired as a single delimited
% argument, we know we have one sequence of tokens without any enclosing
% braces. Loop until this is true.
\loop
  \expandafter\@@@IEEEstripouterbraces\@IEEEstripouterbracesarg\@IEEEgeneralsequenceDELIMITER
\ifx\@IEEEstrippedouterbraces\@IEEEstripouterbracesarg
\else
  \let\@IEEEstripouterbracesarg\@IEEEstrippedouterbraces
\repeat}

\def\@@@IEEEstripouterbraces#1\@IEEEgeneralsequenceDELIMITER{\def\@IEEEstrippedouterbraces{#1}}



% usage: \@IEEEextractgroup*{}
% \@IEEEextractgroup fully expands its argument (which it then stores in
% \@IEEEextractgrouparg) via \edef and then assigns the first "brace group"
% of tokens to the macro \@IEEEextractedgroup.
% The remaining groups, if any, are stored in the macro
% \@IEEEextractedgroupremain. If the argument does not contain the requisite
% groups, the respective macros will be defined to be empty.
% There is an asymmetry in that \@IEEEextractedgroup is stripped of its first
% outer grouping while \@IEEEextractedgroupremain retains even the outer
% grouping (if present) that originally identified it as a group.
%
% For example:
% \@IEEEextractgroup{{{ab}}{c{de}}}
% results in:
%
% \@IEEEextractgrouparg       ==> a macro containing {{ab}}{c{de}}
% \@IEEEextractedgroup        ==> a macro containing {ab}
% \@IEEEextractedgroupremain  ==> a macro containing {c{de}}
%
% The *-star form, \@IEEEextractgroup*, does not expand its argument
% contents during processing.
\def\@IEEEextractgroup{\@ifstar{\let\@IEEEextractgroupdef=\def\@@IEEEextractgroup}{\let\@IEEEextractgroupdef=\edef\@@IEEEextractgroup}}

\def\@@IEEEextractgroup#1{\@IEEEextractgroupdef\@IEEEextractgrouparg{#1}\relax
% trap the case of an empty extracted group as this would cause problems with
% \@IEEEextractgroupremain's argument acquisition
\ifx\@IEEEextractgrouparg\@empty
  \def\@IEEEextractedgroup{}\relax
  \def\@IEEEextractedgroupremain{}\relax
\else
  % We have to use some dirty tricks here. We want to insert {} around
  % whatever remains after the first group so that TeX's argument scanner
  % will preserve any originally enclosing braces as well as provide an
  % empty argument to acquire even if there isn't a second group.
  % In this first of two dirty tricks, we put a } at the end of the structure
  % we are going to extract from. The \ifnum0=`{\fi keeps TeX happy to allow
  % what would otherwise be an unbalanced macro definition for
  % \@@IEEEextractgroup to be acceptable to it.
  \ifnum0=`{\fi\expandafter\@IEEEextractgroupremain\@IEEEextractgrouparg}\relax
\fi}

% In the second part of the dirty tricks, we insert a leading { right after
% the first group is acquired, but before the remainder is. Again, the
% \ifnum0=`}\fi keeps TeX happy during definition time, but will disappear
% during run time.
\def\@IEEEextractgroupremain#1{\def\@IEEEextractedgroup{#1}\expandafter\@@IEEEextractgroupremain\expandafter{\ifnum0=`}\fi}

\def\@@IEEEextractgroupremain#1{\def\@IEEEextractedgroupremain{#1}}



% \@IEEEextracttoken relocated at top because margin setting commands rely on it



% usage: \@IEEEextracttokengroups*{}
% \@IEEEextracttokengroups fully expands its argument (which it then stores
% in \@IEEEextracttokengroupsarg) and then assigns the first "brace group" of
% tokens (with the outermost braces removed) to the macro
% \@IEEEextractedfirstgroup.
% The meaning of the first nonbrace (but including the empty group) token
% within this first group is assigned via \let to \@IEEEextractedfirsttoken
% as well as stored in the macro \@IEEEextractedfirsttokenmacro. If a first
% nonbrace token does not exist (or is an empty group), these will be \relax
% and empty, respectively.  Tokens that would otherwise be discarded during
% the acquisition of the first token in the first group are stored in
% \@IEEEextractedfirsttokensdiscarded, however their original relative brace
% nesting depths are not guaranteed to be preserved.
% The first group within this first group is stored in the macro
% \@IEEEextractedfirstfirstgroup.
% Likewise for the next group after the first: \@IEEEextractednextgroup,
% \@IEEEextractednextfirstgroup, \@IEEEextractednextgroupfirsttoken,
% \@IEEEextractednextgroupfirsttokenmacro, and 
% \@IEEEextractednextfirsttokensdiscarded.
% All tokens/groups after the first group, including any enclosing braces,
% are stored in the macro \@IEEEextractedafterfirstgroupremain which will
% be empty if none exist.
%
% For example:
% \@IEEEextracttokengroups{{{ab}{cd}}{{ef}g}}
% will result in:
%
% \@IEEEextracttokengroupsarg             ==> a macro containing {{ab}{cd}}{{ef}g}
% \@IEEEextractedfirstgroup               ==> a macro containing {ab}{cd}
% \@IEEEextractedafterfirstgroupremain    ==> a macro containing {{ef}g}
% \@IEEEextractedfirsttoken               ==> the letter a
% \@IEEEextractedfirsttokenmacro          ==> a macro containing a
% \@IEEEextractedfirsttokensdiscarded     ==> a macro containing bcd
% \@IEEEextractedfirstfirstgroup          ==> a macro containing ab
% \@IEEEextractednextgroup                ==> a macro containing {ef}g
% \@IEEEextractednextfirsttoken           ==> the letter e
% \@IEEEextractednextfirsttokenmacro      ==> a macro containing e
% \@IEEEextractednextfirsttokensdiscarded ==> a macro containing fg
% \@IEEEextractednextfirstgroup           ==> a macro containing ef
%
% If given an empty argument, \@IEEEextractedfirsttoken and
% \@IEEEextractednextfirsttoken will be set to \relax
% and all the macros will be empty.
% the *-star form, \@IEEEextracttokengroups*, does not expand its argument
% contents during processing.
%
% Depends on: \@IEEEextractgroup, \@IEEEextracttoken
\def\@IEEEextracttokengroups{\@ifstar{\let\@IEEEextracttokengroupsdef=\def\@@IEEEextracttokengroups}{\let\@IEEEextracttokengroupsdef=\edef\@@IEEEextracttokengroups}}
\def\@@IEEEextracttokengroups#1{\@IEEEextracttokengroupsdef\@IEEEextracttokengroupsarg{#1}\relax
% begin extraction, these functions are safe with empty arguments
% first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextracttokengroupsarg}\relax
\let\@IEEEextractedfirstgroup\@IEEEextractedgroup
\let\@IEEEextractedafterfirstgroupremain\@IEEEextractedgroupremain
\expandafter\@IEEEextracttoken\expandafter*\expandafter{\@IEEEextractedfirstgroup}\relax
\let\@IEEEextractedfirsttoken\@IEEEextractedtoken
\let\@IEEEextractedfirsttokenmacro\@IEEEextractedtokenmacro
\let\@IEEEextractedfirsttokensdiscarded\@IEEEextractedtokensdiscarded
% first first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractedfirstgroup}\relax
\let\@IEEEextractedfirstfirstgroup\@IEEEextractedgroup
% next group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractedafterfirstgroupremain}\relax
\let\@IEEEextractednextgroup\@IEEEextractedgroup
\expandafter\@IEEEextracttoken\expandafter*\expandafter{\@IEEEextractednextgroup}\relax
\let\@IEEEextractednextfirsttoken\@IEEEextractedtoken
\let\@IEEEextractednextfirsttokenmacro\@IEEEextractedtokenmacro
\let\@IEEEextractednextfirsttokensdiscarded\@IEEEextractedtokensdiscarded
% next first group
\expandafter\@IEEEextractgroup\expandafter*\expandafter{\@IEEEextractednextgroup}\relax
\let\@IEEEextractednextfirstgroup\@IEEEextractedgroup}


%% -- End of Command Argument Scanning Support Functions --




%%
%% START OF IEEEeqnarray DEFINITIONS
%%
%% Inspired by the concepts, examples, and previous works of LaTeX 
%% coders and developers such as Donald Arseneau, Fred Bartlett, 
%% David Carlisle, Tony Liu, Frank Mittelbach, Piet van Oostrum, 
%% Roland Winkler and Mark Wooding.
%% I don't make the claim that my work here is even near their calibre. ;)


\newif\if@IEEEeqnarrayboxnojot% flag to indicate if the environment was called as the star form
\@IEEEeqnarrayboxnojotfalse

\newif\if@advanceIEEEeqncolcnt% tracks if the environment should advance the col counter
% allows a way to make an \IEEEeqnarraybox that can be used within an \IEEEeqnarray
% used by IEEEeqnarraymulticol so that it can work properly in both
\@advanceIEEEeqncolcnttrue

\newcount\@IEEEeqnnumcols % tracks how many IEEEeqnarray cols are defined
\newcount\@IEEEeqncolcnt  % tracks how many IEEEeqnarray cols the user actually used


% The default math style used by the columns
\def\IEEEeqnarraymathstyle{\displaystyle}
% The default text style used by the columns
% default to using the current font
\def\IEEEeqnarraytextstyle{\relax}

% like the iedlistdecl but for \IEEEeqnarray
\def\IEEEeqnarraydecl{\relax}
\def\IEEEeqnarrayboxdecl{\relax}



% V1.8 flags to indicate that equation numbering is to persist
\newif\if@IEEEeqnumpersist%
\@IEEEeqnumpersistfalse
\newif\if@IEEEsubeqnumpersist%
\@IEEEsubeqnumpersistfalse
%
% V1.8 flags to indicate if (sub)equation number of last line was preadvanced
\newif\if@IEEEeqnumpreadv%
\@IEEEeqnumpreadvfalse
\newif\if@IEEEsubeqnumpreadv%
\@IEEEsubeqnumpreadvfalse

\newcount\@IEEEsubeqnnumrollback% saves previous value of IEEEsubequation number in case we need to restore it

% \yesnumber is the opposite of \nonumber
% a novel concept with the same def as the equationarray package
% However, we give IEEE versions too since some LaTeX packages such as 
% the MDWtools mathenv.sty redefine \nonumber to something else.
% This command is intended for use in non-IEEEeqnarray math environments
\providecommand{\yesnumber}{\global\@eqnswtrue}


% IEEEyes/nonumber 
% V1.8 add persistant * forms
% These commands can alter the type of equation an IEEEeqnarray line is.
\def\IEEEyesnumber{\@ifstar{\global\@IEEEeqnumpersisttrue\global\@IEEEsubeqnumpersistfalse\@IEEEyesnumber}{\@IEEEyesnumber}}

\def\@IEEEyesnumber{\global\@eqnswtrue
\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
\ifnum\c@IEEEsubequation>0\relax
   \stepcounter{equation}\setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
   \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
\fi
% even if we reached this eqn num via a preadv, it is legit now
\global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse
\fi}

\def\IEEEnonumber{\@ifstar{\global\@IEEEeqnumpersistfalse\global\@IEEEsubeqnumpersistfalse\global\@eqnswfalse}{\global\@eqnswfalse}}


\def\IEEEyessubnumber{\@ifstar{\global\@IEEEsubeqnumpersisttrue\@IEEEyessubnumber}{\@IEEEyessubnumber}}
%
\def\@IEEEyessubnumber{\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
  \ifnum\c@IEEEsubequation>0\relax% if it already is a subequation, we are good to go as-is
  \else% if we are a regular equation we have to watch out for two cases
    \if@IEEEeqnumpreadv% if this equation is the result of a preadvance, backout and bump the sub eqnnum
       \global\advance\c@equation\m@ne\global\c@IEEEsubequation=\@IEEEsubeqnnumrollback\addtocounter{IEEEsubequation}{1}\relax
    \else% non-preadvanced equations just need initialization of their sub eqnnum
       \setcounter{IEEEsubequation}{1}\relax
    \fi
  \fi% fi already is subequation
  \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
  \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
  \global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse% no longer a preadv anymore
  \global\@eqnswtrue
\fi}


\def\IEEEnosubnumber{\@ifstar{\global\@IEEEsubeqnumpersistfalse\@IEEEnosubnumber}{\@IEEEnosubnumber}}
%
\def\@IEEEnosubnumber{\if@IEEEeqnarrayISinner% alter counters and label only inside an IEEEeqnarray
  \if@eqnsw % we do nothing unless we know we will display because we play with the counters here
    % if it currently is a subequation, bump up to the next equation number and turn off the subequation
    \ifnum\c@IEEEsubequation>0\relax\addtocounter{equation}{1}\setcounter{IEEEsubequation}{0}\relax
    \fi
    \global\@IEEEeqnumpreadvfalse\global\@IEEEsubeqnumpreadvfalse% no longer a preadv anymore
    \gdef\@currentlabel{\p@equation\theequation}\relax
    \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
  \fi
\fi}



% allows users to "push away" equations that get too close to the equation numbers
\def\IEEEeqnarraynumspace{\hphantom{\ifnum\c@IEEEsubequation>0\relax\theIEEEsubequationdis\else\theequationdis\fi}}

% provides a way to span multiple columns within IEEEeqnarray environments
% will consider \if@advanceIEEEeqncolcnt before globally advancing the
% column counter - so as to work within \IEEEeqnarraybox
% usage: \IEEEeqnarraymulticol{number cols. to span}{col type}{cell text}
\long\def\IEEEeqnarraymulticol#1#2#3{\multispan{#1}\relax
% check if column is defined for the precolumn definition
% We have to be careful here because TeX scans for & even within an \iffalse
% where it does not expand macros. So, if we used only one \ifx and a #3
% appeared in the false branch and the user inserted another alignment
% structure that uses & in the \IEEEeqnarraymulticol{}, TeX will not see that
% there is an inner alignment in the false branch yet still will see any &
% there and will think that they apply to the outer alignment resulting in an
% incomplete \ifx error.
% So, here we use separate checks for the pre and post parts in order to keep
% the #3 outside of all conditionals.
\relax\expandafter\ifx\csname @IEEEeqnarraycolDEF#2\endcsname\@IEEEeqnarraycolisdefined\relax
\csname @IEEEeqnarraycolPRE#2\endcsname
\else% if not, error and use default type
\@IEEEclspkgerror{Invalid column type "#2" in \string\IEEEeqnarraymulticol.\MessageBreak
Using a default centering column instead}%
{You must define IEEEeqnarray column types before use.}%
\csname @IEEEeqnarraycolPRE@IEEEdefault\endcsname
\fi
% The ten \relax are to help prevent misleading error messages in case a user
% accidently inserted a macro that tries to acquire additional arguments.
#3\relax\relax\relax\relax\relax\relax\relax\relax\relax\relax
% check if column is defined for the postcolumn definition
\expandafter\ifx\csname @IEEEeqnarraycolDEF#2\endcsname\@IEEEeqnarraycolisdefined\relax
\csname @IEEEeqnarraycolPOST#2\endcsname
\else% if not, use the default type
\csname @IEEEeqnarraycolPOST@IEEEdefault\endcsname
\fi
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by #1\relax\fi}

% like \omit, but maintains track of the column counter for \IEEEeqnarray
\def\IEEEeqnarrayomit{\omit\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by 1\relax\fi}


% provides a way to define a letter referenced column type
% usage: \IEEEeqnarraydefcol{col. type letter/name}{pre insertion text}{post insertion text}
\def\IEEEeqnarraydefcol#1#2#3{\expandafter\def\csname @IEEEeqnarraycolPRE#1\endcsname{#2}%
\expandafter\def\csname @IEEEeqnarraycolPOST#1\endcsname{#3}%
\expandafter\def\csname @IEEEeqnarraycolDEF#1\endcsname{1}}


% provides a way to define a numerically referenced inter-column glue types
% usage: \IEEEeqnarraydefcolsep{col. glue number}{glue definition}
\def\IEEEeqnarraydefcolsep#1#2{\expandafter\def\csname @IEEEeqnarraycolSEP\romannumeral #1\endcsname{#2}%
\expandafter\def\csname @IEEEeqnarraycolSEPDEF\romannumeral #1\endcsname{1}}


\def\@IEEEeqnarraycolisdefined{1}% just a macro for 1, used for checking undefined column types


% expands and appends the given argument to the \@IEEEtrantmptoksA token list
% used to build up the \halign preamble
\def\@IEEEappendtoksA#1{\edef\@@IEEEappendtoksA{\@IEEEtrantmptoksA={\the\@IEEEtrantmptoksA #1}}%
\@@IEEEappendtoksA}

% also appends to \@IEEEtrantmptoksA, but does not expand the argument
% uses \toks8 as a scratchpad register
\def\@IEEEappendNOEXPANDtoksA#1{\toks8={#1}%
\edef\@@IEEEappendNOEXPANDtoksA{\@IEEEtrantmptoksA={\the\@IEEEtrantmptoksA\the\toks8}}%
\@@IEEEappendNOEXPANDtoksA}

% define some common column types for the user
% math
\IEEEeqnarraydefcol{l}{$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{c}{\hfil$\IEEEeqnarraymathstyle}{$\hfil}
\IEEEeqnarraydefcol{r}{\hfil$\IEEEeqnarraymathstyle}{$}
\IEEEeqnarraydefcol{L}{$\IEEEeqnarraymathstyle{}}{{}$\hfil}
\IEEEeqnarraydefcol{C}{\hfil$\IEEEeqnarraymathstyle{}}{{}$\hfil}
\IEEEeqnarraydefcol{R}{\hfil$\IEEEeqnarraymathstyle{}}{{}$}
% text
\IEEEeqnarraydefcol{s}{\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{t}{\hfil\IEEEeqnarraytextstyle}{\hfil}
\IEEEeqnarraydefcol{u}{\hfil\IEEEeqnarraytextstyle}{}

% vertical rules
\IEEEeqnarraydefcol{v}{}{\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{vv}{\vrule width\arrayrulewidth\hfil}{\hfil\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{V}{}{\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth}
\IEEEeqnarraydefcol{VV}{\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth\hfil}%
{\hfil\vrule width\arrayrulewidth\hskip\doublerulesep\vrule width\arrayrulewidth}

% horizontal rules
\IEEEeqnarraydefcol{h}{}{\leaders\hrule height\arrayrulewidth\hfil}
\IEEEeqnarraydefcol{H}{}{\leaders\vbox{\hrule width\arrayrulewidth\vskip\doublerulesep\hrule width\arrayrulewidth}\hfil}

% plain
\IEEEeqnarraydefcol{x}{}{}
\IEEEeqnarraydefcol{X}{$}{$}

% the default column type to use in the event a column type is not defined
\IEEEeqnarraydefcol{@IEEEdefault}{\hfil$\IEEEeqnarraymathstyle}{$\hfil}


% a zero tabskip (used for "-" col types)
\def\@IEEEeqnarraycolSEPzero{0pt plus 0pt minus 0pt}
% a centering tabskip (used for "+" col types)
\def\@IEEEeqnarraycolSEPcenter{1000pt plus 0pt minus 1000pt}

% top level default tabskip glues for the start, end, and inter-column
% may be reset within environments not always at the top level, e.g., \IEEEeqnarraybox
\edef\@IEEEeqnarraycolSEPdefaultstart{\@IEEEeqnarraycolSEPcenter}% default start glue
\edef\@IEEEeqnarraycolSEPdefaultend{\@IEEEeqnarraycolSEPcenter}% default end glue
\edef\@IEEEeqnarraycolSEPdefaultmid{\@IEEEeqnarraycolSEPzero}% default inter-column glue



% creates a vertical rule that extends from the bottom to the top a a cell
% Provided in case other packages redefine \vline some other way.
% usage: \IEEEeqnarrayvrule[rule thickness]
% If no argument is provided, \arrayrulewidth will be used for the rule thickness. 
\newcommand\IEEEeqnarrayvrule[1][\arrayrulewidth]{\vrule\@width#1\relax}

% creates a blank separator row
% usage: \IEEEeqnarrayseprow[separation length][font size commands]
% default is \IEEEeqnarrayseprow[0.25\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \skip5 as a scratch register - calls \@IEEEeqnarraystrutsize which uses more scratch registers
\def\IEEEeqnarrayseprow{\relax\@ifnextchar[{\@IEEEeqnarrayseprow}{\@IEEEeqnarrayseprow[0.25\normalbaselineskip]}}
\def\@IEEEeqnarrayseprow[#1]{\relax\@ifnextchar[{\@@IEEEeqnarrayseprow[#1]}{\@@IEEEeqnarrayseprow[#1][\relax]}}
\def\@@IEEEeqnarrayseprow[#1][#2]{\def\@IEEEeqnarrayseprowARGONE{#1}%
\ifx\@IEEEeqnarrayseprowARGONE\@empty%
% get the skip value, based on the font commands
% use skip5 because \IEEEeqnarraystrutsize uses \skip0, \skip2, \skip3
% assign within a bogus box to confine the font changes
{\setbox0=\hbox{#2\relax\global\skip5=0.25\normalbaselineskip}}%
\else%
{\setbox0=\hbox{#2\relax\global\skip5=#1}}%
\fi%
\@IEEEeqnarrayhoptolastcolumn\IEEEeqnarraystrutsize{\skip5}{0pt}[\relax]\relax}

% creates a blank separator row, but omits all the column templates
% usage: \IEEEeqnarrayseprowcut[separation length][font size commands]
% default is \IEEEeqnarrayseprowcut[0.25\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \skip5 as a scratch register - calls \@IEEEeqnarraystrutsize which uses more scratch registers
\def\IEEEeqnarrayseprowcut{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarrayseprowcut}{\@IEEEeqnarrayseprowcut[0.25\normalbaselineskip]}}
\def\@IEEEeqnarrayseprowcut[#1]{\relax\@ifnextchar[{\@@IEEEeqnarrayseprowcut[#1]}{\@@IEEEeqnarrayseprowcut[#1][\relax]}}
\def\@@IEEEeqnarrayseprowcut[#1][#2]{\def\@IEEEeqnarrayseprowARGONE{#1}%
\ifx\@IEEEeqnarrayseprowARGONE\@empty%
% get the skip value, based on the font commands
% use skip5 because \IEEEeqnarraystrutsize uses \skip0, \skip2, \skip3
% assign within a bogus box to confine the font changes
{\setbox0=\hbox{#2\relax\global\skip5=0.25\normalbaselineskip}}%
\else%
{\setbox0=\hbox{#2\relax\global\skip5=#1}}%
\fi%
\IEEEeqnarraystrutsize{\skip5}{0pt}[\relax]\relax}



% draws a single rule across all the columns optional
% argument determines the rule width, \arrayrulewidth is the default
% updates column counter as needed and turns off struts
% usage: \IEEEeqnarrayrulerow[rule line thickness]
\def\IEEEeqnarrayrulerow{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarrayrulerow}{\@IEEEeqnarrayrulerow[\arrayrulewidth]}}
\def\@IEEEeqnarrayrulerow[#1]{\leaders\hrule height#1\hfil\relax% put in our rule 
% turn off any struts
\IEEEeqnarraystrutsize{0pt}{0pt}[\relax]\relax}


% draws a double rule by using a single rule row, a separator row, and then
% another single rule row 
% first optional argument determines the rule thicknesses, \arrayrulewidth is the default
% second optional argument determines the rule spacing, \doublerulesep is the default
% usage: \IEEEeqnarraydblrulerow[rule line thickness][rule spacing]
\def\IEEEeqnarraydblrulerow{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarraydblrulerow}{\@IEEEeqnarraydblrulerow[\arrayrulewidth]}}
\def\@IEEEeqnarraydblrulerow[#1]{\relax\@ifnextchar[{\@@IEEEeqnarraydblrulerow[#1]}%
{\@@IEEEeqnarraydblrulerow[#1][\doublerulesep]}}
\def\@@IEEEeqnarraydblrulerow[#1][#2]{\def\@IEEEeqnarraydblrulerowARG{#1}%
% we allow the user to say \IEEEeqnarraydblrulerow[][]
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]\relax%
\fi%
\def\@IEEEeqnarraydblrulerowARG{#2}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\\\IEEEeqnarrayseprow[\doublerulesep][\relax]%
\else%
\\\IEEEeqnarrayseprow[#2][\relax]%
\fi%
\\\multispan{\@IEEEeqnnumcols}%
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\def\@IEEEeqnarraydblrulerowARG{#1}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
}

% draws a double rule by using a single rule row, a separator (cutting) row, and then
% another single rule row 
% first optional argument determines the rule thicknesses, \arrayrulewidth is the default
% second optional argument determines the rule spacing, \doublerulesep is the default
% usage: \IEEEeqnarraydblrulerow[rule line thickness][rule spacing]
\def\IEEEeqnarraydblrulerowcut{\multispan{\@IEEEeqnnumcols}\relax% span all the cols
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\@ifnextchar[{\@IEEEeqnarraydblrulerowcut}{\@IEEEeqnarraydblrulerowcut[\arrayrulewidth]}}
\def\@IEEEeqnarraydblrulerowcut[#1]{\relax\@ifnextchar[{\@@IEEEeqnarraydblrulerowcut[#1]}%
{\@@IEEEeqnarraydblrulerowcut[#1][\doublerulesep]}}
\def\@@IEEEeqnarraydblrulerowcut[#1][#2]{\def\@IEEEeqnarraydblrulerowARG{#1}%
% we allow the user to say \IEEEeqnarraydblrulerow[][]
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
\def\@IEEEeqnarraydblrulerowARG{#2}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\\\IEEEeqnarrayseprowcut[\doublerulesep][\relax]%
\else%
\\\IEEEeqnarrayseprowcut[#2][\relax]%
\fi%
\\\multispan{\@IEEEeqnnumcols}%
% advance column counter only if the IEEEeqnarray environment wants it
\if@advanceIEEEeqncolcnt\global\advance\@IEEEeqncolcnt by \@IEEEeqnnumcols\relax\fi%
\def\@IEEEeqnarraydblrulerowARG{#1}%
\ifx\@IEEEeqnarraydblrulerowARG\@empty%
\@IEEEeqnarrayrulerow[\arrayrulewidth]%
\else%
\@IEEEeqnarrayrulerow[#1]%
\fi%
}



% inserts a full row's worth of &'s
% relies on \@IEEEeqnnumcols to provide the correct number of columns
% uses \@IEEEtrantmptoksA, \count0 as scratch registers
\def\@IEEEeqnarrayhoptolastcolumn{\@IEEEtrantmptoksA={}\count0=1\relax%
\loop% add cols if the user did not use them all
\ifnum\count0<\@IEEEeqnnumcols\relax%
\@IEEEappendtoksA{&}%
\advance\count0 by 1\relax% update the col count
\repeat%
\the\@IEEEtrantmptoksA%execute the &'s
}



\newif\if@IEEEeqnarrayISinner % flag to indicate if we are within the lines
\@IEEEeqnarrayISinnerfalse    % of an IEEEeqnarray - after the IEEEeqnarraydecl

\edef\@IEEEeqnarrayTHEstrutheight{0pt} % height and depth of IEEEeqnarray struts
\edef\@IEEEeqnarrayTHEstrutdepth{0pt}

\edef\@IEEEeqnarrayTHEmasterstrutheight{0pt} % default height and depth of
\edef\@IEEEeqnarrayTHEmasterstrutdepth{0pt}  % struts within an IEEEeqnarray

\edef\@IEEEeqnarrayTHEmasterstrutHSAVE{0pt} % saved master strut height
\edef\@IEEEeqnarrayTHEmasterstrutDSAVE{0pt} % and depth

\newif\if@IEEEeqnarrayusemasterstrut % flag to indicate that the master strut value
\@IEEEeqnarrayusemasterstruttrue     % is to be used



% saves the strut height and depth of the master strut
\def\@IEEEeqnarraymasterstrutsave{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% save values
\edef\@IEEEeqnarrayTHEmasterstrutHSAVE{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutDSAVE{\the\dimen2}}

% restores the strut height and depth of the master strut
\def\@IEEEeqnarraymasterstrutrestore{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutHSAVE\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutDSAVE\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% restore values
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}}


% globally restores the strut height and depth to the 
% master values and sets the master strut flag to true
\def\@IEEEeqnarraystrutreset{\relax%
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% remove stretchability
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% restore values
\xdef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\xdef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\global\@IEEEeqnarrayusemasterstruttrue}


% if the master strut is not to be used, make the current
% values of \@IEEEeqnarrayTHEstrutheight, \@IEEEeqnarrayTHEstrutdepth
% and the use master strut flag, global
% this allows user strut commands issued in the last column to be carried
% into the isolation/strut column
\def\@IEEEeqnarrayglobalizestrutstatus{\relax%
\if@IEEEeqnarrayusemasterstrut\else%
\xdef\@IEEEeqnarrayTHEstrutheight{\@IEEEeqnarrayTHEstrutheight}%
\xdef\@IEEEeqnarrayTHEstrutdepth{\@IEEEeqnarrayTHEstrutdepth}%
\global\@IEEEeqnarrayusemasterstrutfalse%
\fi}



% usage: \IEEEeqnarraystrutsize{height}{depth}[font size commands]
% If called outside the lines of an IEEEeqnarray, sets the height
% and depth of both the master and local struts. If called inside
% an IEEEeqnarray line, sets the height and depth of the local strut
% only and sets the flag to indicate the use of the local strut
% values. If the height or depth is left blank, 0.7\normalbaselineskip
% and 0.3\normalbaselineskip will be used, respectively.
% The optional argument can be used to evaluate the lengths under
% a different font size and styles. If none is specified, the current
% font is used.
% uses scratch registers \skip0, \skip2, \skip3, \dimen0, \dimen2
\def\IEEEeqnarraystrutsize#1#2{\relax\@ifnextchar[{\@IEEEeqnarraystrutsize{#1}{#2}}{\@IEEEeqnarraystrutsize{#1}{#2}[\relax]}}
\def\@IEEEeqnarraystrutsize#1#2[#3]{\def\@IEEEeqnarraystrutsizeARG{#1}%
\ifx\@IEEEeqnarraystrutsizeARG\@empty%
{\setbox0=\hbox{#3\relax\global\skip3=0.7\normalbaselineskip}}%
\skip0=\skip3\relax%
\else% arg one present
{\setbox0=\hbox{#3\relax\global\skip3=#1\relax}}%
\skip0=\skip3\relax%
\fi% if null arg
\def\@IEEEeqnarraystrutsizeARG{#2}%
\ifx\@IEEEeqnarraystrutsizeARG\@empty%
{\setbox0=\hbox{#3\relax\global\skip3=0.3\normalbaselineskip}}%
\skip2=\skip3\relax%
\else% arg two present
{\setbox0=\hbox{#3\relax\global\skip3=#2\relax}}%
\skip2=\skip3\relax%
\fi% if null arg
% remove stretchability, just to be safe
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
\if@IEEEeqnarrayISinner% inner does not touch master strut size
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstrutfalse% do not use master
\else% outer, have to set master strut too
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}%
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstruttrue% use master strut
\fi}


% usage: \IEEEeqnarraystrutsizeadd{added height}{added depth}[font size commands]
% If called outside the lines of an IEEEeqnarray, adds the given height
% and depth to both the master and local struts.
% If called inside an IEEEeqnarray line, adds the given height and depth
% to the local strut only and sets the flag to indicate the use 
% of the local strut values.
% In both cases, if a height or depth is left blank, 0pt is used instead.
% The optional argument can be used to evaluate the lengths under
% a different font size and styles. If none is specified, the current
% font is used.
% uses scratch registers \skip0, \skip2, \skip3, \dimen0, \dimen2
\def\IEEEeqnarraystrutsizeadd#1#2{\relax\@ifnextchar[{\@IEEEeqnarraystrutsizeadd{#1}{#2}}{\@IEEEeqnarraystrutsizeadd{#1}{#2}[\relax]}}
\def\@IEEEeqnarraystrutsizeadd#1#2[#3]{\def\@IEEEeqnarraystrutsizearg{#1}%
\ifx\@IEEEeqnarraystrutsizearg\@empty%
\skip0=0pt\relax%
\else% arg one present
{\setbox0=\hbox{#3\relax\global\skip3=#1}}%
\skip0=\skip3\relax%
\fi% if null arg
\def\@IEEEeqnarraystrutsizearg{#2}%
\ifx\@IEEEeqnarraystrutsizearg\@empty%
\skip2=0pt\relax%
\else% arg two present
{\setbox0=\hbox{#3\relax\global\skip3=#2}}%
\skip2=\skip3\relax%
\fi% if null arg
% remove stretchability, just to be safe
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
\if@IEEEeqnarrayISinner% inner does not touch master strut size
% get local strut size
\expandafter\skip0=\@IEEEeqnarrayTHEstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEstrutdepth\relax%
% add it to the user supplied values
\advance\dimen0 by \skip0\relax%
\advance\dimen2 by \skip2\relax%
% update the local strut size
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstrutfalse% do not use master
\else% outer, have to set master strut too
% get master strut size
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
% add it to the user supplied values
\advance\dimen0 by \skip0\relax%
\advance\dimen2 by \skip2\relax%
% update the local and master strut sizes
\edef\@IEEEeqnarrayTHEmasterstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEmasterstrutdepth{\the\dimen2}%
\edef\@IEEEeqnarrayTHEstrutheight{\the\dimen0}%
\edef\@IEEEeqnarrayTHEstrutdepth{\the\dimen2}%
\@IEEEeqnarrayusemasterstruttrue% use master strut
\fi}


% allow user a way to see the struts
\newif\ifIEEEvisiblestruts
\IEEEvisiblestrutsfalse

% inserts an invisible strut using the master or local strut values
% uses scratch registers \skip0, \skip2, \dimen0, \dimen2
\def\@IEEEeqnarrayinsertstrut{\relax%
\if@IEEEeqnarrayusemasterstrut
% get master strut size
\expandafter\skip0=\@IEEEeqnarrayTHEmasterstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEmasterstrutdepth\relax%
\else%
% get local strut size
\expandafter\skip0=\@IEEEeqnarrayTHEstrutheight\relax%
\expandafter\skip2=\@IEEEeqnarrayTHEstrutdepth\relax%
\fi%
% remove stretchability, probably not needed
\dimen0\skip0\relax%
\dimen2\skip2\relax%
% dimen0 = height, dimen2 = depth
% allow user to see struts if desired
\ifIEEEvisiblestruts%
\vrule width0.2pt height\dimen0 depth\dimen2\relax%
\else%
\vrule width0pt height\dimen0 depth\dimen2\relax\fi}


% creates an invisible strut, useable even outside \IEEEeqnarray
% if \IEEEvisiblestrutstrue, the strut will be visible and 0.2pt wide. 
% usage: \IEEEstrut[height][depth][font size commands]
% default is \IEEEstrut[0.7\normalbaselineskip][0.3\normalbaselineskip][\relax]
% blank arguments inherit the default values
% uses \dimen0, \dimen2, \skip0, \skip2
\def\IEEEstrut{\relax\@ifnextchar[{\@IEEEstrut}{\@IEEEstrut[0.7\normalbaselineskip]}}
\def\@IEEEstrut[#1]{\relax\@ifnextchar[{\@@IEEEstrut[#1]}{\@@IEEEstrut[#1][0.3\normalbaselineskip]}}
\def\@@IEEEstrut[#1][#2]{\relax\@ifnextchar[{\@@@IEEEstrut[#1][#2]}{\@@@IEEEstrut[#1][#2][\relax]}}
\def\@@@IEEEstrut[#1][#2][#3]{\mbox{#3\relax%
\def\@IEEEstrutARG{#1}%
\ifx\@IEEEstrutARG\@empty%
\skip0=0.7\normalbaselineskip\relax%
\else%
\skip0=#1\relax%
\fi%
\def\@IEEEstrutARG{#2}%
\ifx\@IEEEstrutARG\@empty%
\skip2=0.3\normalbaselineskip\relax%
\else%
\skip2=#2\relax%
\fi%
% remove stretchability, probably not needed
\dimen0\skip0\relax%
\dimen2\skip2\relax%
\ifIEEEvisiblestruts%
\vrule width0.2pt height\dimen0 depth\dimen2\relax%
\else%
\vrule width0.0pt height\dimen0 depth\dimen2\relax\fi}}


% enables strut mode by setting a default strut size and then zeroing the
% \baselineskip, \lineskip, \lineskiplimit and \jot
\def\IEEEeqnarraystrutmode{\IEEEeqnarraystrutsize{0.7\normalbaselineskip}{0.3\normalbaselineskip}[\relax]%
\baselineskip=0pt\lineskip=0pt\lineskiplimit=0pt\jot=0pt}


% equation and subequation forms to use to setup hyperref's \@currentHref
\def\@IEEEtheHrefequation{equation.\theHequation}
\def\@IEEEtheHrefsubequation{equation.\theHequation\alph{IEEEsubequation}}


\def\IEEEeqnarray{\@IEEEeqnumpersisttrue\@IEEEsubeqnumpersistfalse\@IEEEeqnarray}
\def\endIEEEeqnarray{\end@IEEEeqnarray}

\@namedef{IEEEeqnarray*}{\@IEEEeqnumpersistfalse\@IEEEsubeqnumpersistfalse\@IEEEeqnarray}
\@namedef{endIEEEeqnarray*}{\end@IEEEeqnarray}


% \IEEEeqnarray is an enhanced \eqnarray. 
% The star form defaults to not putting equation numbers at the end of each row.
% usage: \IEEEeqnarray[decl]{cols}
\def\@IEEEeqnarray{\relax\@ifnextchar[{\@@IEEEeqnarray}{\@@IEEEeqnarray[\relax]}}
% We have to be careful here to normalize catcodes just before acquiring the
% cols as that specification may contain punctuation which could be subject
% to document catcode changes.
\def\@@IEEEeqnarray[#1]{\begingroup\IEEEnormalcatcodes\@@@IEEEeqnarray[#1]}
\def\@@@IEEEeqnarray[#1]#2{\endgroup
   % default to showing the equation number or not based on whether or not
   % the star form was involked
   \if@IEEEeqnumpersist\global\@eqnswtrue
   \else% not the star form
   \global\@eqnswfalse
   \fi% if star form
   % provide a basic hyperref \theHequation if this has not already been setup (hyperref not loaded, or no section counter)
   \@ifundefined{theHequation}{\def\theHequation{\arabic{equation}}}{}\relax
   % provide dummy hyperref commands in case hyperref is not loaded
   \providecommand{\Hy@raisedlink}[1]{}\relax
   \providecommand{\hyper@anchorstart}[1]{}\relax
   \providecommand{\hyper@anchorend}{}\relax
   \providecommand{\@currentHref}{}\relax
   \@IEEEeqnumpreadvfalse% reset eqnpreadv flag
   \@IEEEsubeqnumpreadvfalse% reset subeqnpreadv flag
   \@IEEEeqnarrayISinnerfalse% not yet within the lines of the halign
   \@IEEEeqnarraystrutsize{0pt}{0pt}[\relax]% turn off struts by default
   \@IEEEeqnarrayusemasterstruttrue% use master strut till user asks otherwise
   \IEEEvisiblestrutsfalse% diagnostic mode defaults to off
   % no extra space unless the user specifically requests it
   \lineskip=0pt\relax
   \lineskiplimit=0pt\relax
   \baselineskip=\normalbaselineskip\relax%
   \jot=\IEEEnormaljot\relax%
   \mathsurround\z@\relax% no extra spacing around math
   \@advanceIEEEeqncolcnttrue% advance the col counter for each col the user uses, 
                             % used in \IEEEeqnarraymulticol and in the preamble build
   %V1.8 Here we preadvance to the next equation number.
   % If the user later wants a continued subequation, we can roll back.
   \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation%
   \stepcounter{equation}\@IEEEeqnumpreadvtrue% advance equation counter before first line
   \setcounter{IEEEsubequation}{0}% no subequation yet
   \let\@IEEEcurrentlabelsave\@currentlabel% save current label as we later change it globally
   \let\@IEEEcurrentHrefsave\@currentHref% save current href label as we later change it globally
   \def\@currentlabel{\p@equation\theequation}% redefine the ref label
   \def\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
   \IEEEeqnarraydecl\relax% allow a way for the user to make global overrides
   #1\relax% allow user to override defaults
   \let\\\@IEEEeqnarraycr% replace newline with one that can put in eqn. numbers
   \global\@IEEEeqncolcnt\z@% col. count = 0 for first line
   \@IEEEbuildpreamble{#2}\relax% build the preamble and put it into \@IEEEtrantmptoksA 
   % put in the column for the equation number
   \ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi% col separator for those after the first
   \toks0={##}%
   % advance the \@IEEEeqncolcnt for the isolation col, this helps with error checking
   \@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}%
   % add the isolation column
   \@IEEEappendtoksA{\tabskip\z@skip\bgroup\the\toks0\egroup}%
   % advance the \@IEEEeqncolcnt for the equation number col, this helps with error checking
   \@IEEEappendtoksA{&\global\advance\@IEEEeqncolcnt by 1\relax}%
   % add the equation number col to the preamble
   \@IEEEappendtoksA{\tabskip\z@skip\hb@xt@\z@\bgroup\hss\the\toks0\egroup}%
   % note \@IEEEeqnnumcols does not count the equation col or isolation col
   % set the starting tabskip glue as determined by the preamble build
   \tabskip=\@IEEEBPstartglue\relax
   % begin the display alignment
   \@IEEEeqnarrayISinnertrue% commands are now within the lines
   $$\everycr{}\halign to\displaywidth\bgroup
   % "exspand" the preamble
   \span\the\@IEEEtrantmptoksA\cr}

% enter isolation/strut column (or the next column if the user did not use
% every column), record the strut status, complete the columns, do the strut if needed,
% restore counters (to backout any equation setup for a next line that was never used)
% to their correct values and exit
\def\end@IEEEeqnarray{\@IEEEeqnarrayglobalizestrutstatus&\@@IEEEeqnarraycr\egroup
\if@IEEEsubeqnumpreadv\global\advance\c@IEEEsubequation\m@ne\fi
\if@IEEEeqnumpreadv\global\advance\c@equation\m@ne\global\c@IEEEsubequation=\@IEEEsubeqnnumrollback\fi
\global\let\@currentlabel\@IEEEcurrentlabelsave% restore current label
\global\let\@currentHref\@IEEEcurrentHrefsave% restore current href label
$$\@ignoretrue}


% IEEEeqnarray uses a modifed \\ instead of the plain \cr to
% end rows. This allows for things like \\*[vskip amount]
% These "cr" macros are modified versions of those for LaTeX2e's eqnarray
% the {\ifnum0=`} braces must be kept away from the last column to avoid
% altering spacing of its math, so we use & to advance to the next column
% as there is an isolation/strut column after the user's columns
\def\@IEEEeqnarraycr{\@IEEEeqnarrayglobalizestrutstatus&% save strut status and advance to next column
   {\ifnum0=`}\fi
   \@ifstar{%
      \global\@eqpen\@M\@IEEEeqnarrayYCR
   }{%
      \global\@eqpen\interdisplaylinepenalty \@IEEEeqnarrayYCR
   }%
}

\def\@IEEEeqnarrayYCR{\@testopt\@IEEEeqnarrayXCR\z@skip}

\def\@IEEEeqnarrayXCR[#1]{%
   \ifnum0=`{\fi}%
   \@@IEEEeqnarraycr
   \noalign{\penalty\@eqpen\vskip\jot\vskip #1\relax}}%

\def\@@IEEEeqnarraycr{\@IEEEtrantmptoksA={}% clear token register
    \advance\@IEEEeqncolcnt by -1\relax% adjust col count because of the isolation column
    \ifnum\@IEEEeqncolcnt>\@IEEEeqnnumcols\relax
    \@IEEEclspkgerror{Too many columns within the IEEEeqnarray\MessageBreak
                          environment}%
    {Use fewer \string &'s or put more columns in the IEEEeqnarray column\MessageBreak 
     specifications.}\relax%
    \else
    \loop% add cols if the user did not use them all
    \ifnum\@IEEEeqncolcnt<\@IEEEeqnnumcols\relax
    \@IEEEappendtoksA{&}%
    \advance\@IEEEeqncolcnt by 1\relax% update the col count
    \repeat
    % this number of &'s will take us the the isolation column
    \fi
    % execute the &'s
    \the\@IEEEtrantmptoksA%
    % handle the strut/isolation column
    \@IEEEeqnarrayinsertstrut% do the strut if needed
    \@IEEEeqnarraystrutreset% reset the strut system for next line or IEEEeqnarray
    &% and enter the equation number column
    \if@eqnsw% only if we display something
      \Hy@raisedlink{\hyper@anchorstart{\@currentHref}}% start a hyperref anchor
      \global\@IEEEeqnumpreadvfalse\relax% displaying an equation number means
      \global\@IEEEsubeqnumpreadvfalse\relax% the equation counters point to valid equations
      % V1.8 Here we setup the counters, currentlabel and status for what would be the *next*
      % equation line as would be the case under the current settings. However, there are two problems.
      % One problem is that there might not ever be a next line. The second problem is that the user
      % may later alter the meaning of a line with commands such as \IEEEyessubnumber. So, to handle
      % these cases we have to record the current values of the (sub)equation counters and revert back
      % to them if the next line is changed or never comes. The \if@IEEEeqnumpreadv, \if@IEEEsubeqnumpreadv
      % and \@IEEEsubeqnnumrollback stuff tracks this.
      % The logic to handle all this is surprisingly complex, but a nice feature of the approach here is
      % that the equation counters and labels remain valid for what the line would be unless a
      % \IEEEyessubnumber et al. later changes it. So, any hyperref links are always correct.
      \ifnum\c@IEEEsubequation>0\relax% handle subequation
         \theIEEEsubequationdis\relax
         \if@IEEEsubeqnumpersist% setup for default type of next line
            \stepcounter{IEEEsubequation}\global\@IEEEsubeqnumpreadvtrue\relax
            \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
            \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
         \else
             % if no subeqnum persist, go ahead and setup for a new equation number
             \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation
             \stepcounter{equation}\global\@IEEEeqnumpreadvtrue\relax
             \setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
             \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
         \fi
      \else% display a standard equation number
        \theequationdis\relax
        \setcounter{IEEEsubequation}{0}\relax% not really needed
        \if@IEEEsubeqnumpersist% setup for default type of next line
           % subequations that follow plain equations carry the same equation number e.g, 5, 5a rather than 5, 6a
           \stepcounter{IEEEsubequation}\global\@IEEEsubeqnumpreadvtrue\relax
           \gdef\@currentlabel{\p@IEEEsubequation\theIEEEsubequation}\relax
           \gdef\@currentHref{\@IEEEtheHrefsubequation}% setup hyperref label
         \else
             % if no subeqnum persist, go ahead and setup for a new equation number
             \global\@IEEEsubeqnnumrollback=\c@IEEEsubequation
             \stepcounter{equation}\global\@IEEEeqnumpreadvtrue\relax
             \setcounter{IEEEsubequation}{0}\gdef\@currentlabel{\p@equation\theequation}\relax
             \gdef\@currentHref{\@IEEEtheHrefequation}% setup hyperref label
         \fi
      \fi%
      \Hy@raisedlink{\hyper@anchorend}% end hyperref anchor
    \fi% fi only if we display something
    % reset the flags to indicate the default preferences of the display of equation numbers
    \if@IEEEeqnumpersist\global\@eqnswtrue\else\global\@eqnswfalse\fi
    \if@IEEEsubeqnumpersist\global\@eqnswtrue\fi% ditto for the subequation flag
    % reset the number of columns the user actually used
    \global\@IEEEeqncolcnt\z@\relax
    % the real end of the line
    \cr}





% \IEEEeqnarraybox is like \IEEEeqnarray except the box form puts everything
% inside a vtop, vbox, or vcenter box depending on the letter in the second
% optional argument (t,b,c). Vbox is the default. Unlike \IEEEeqnarray,
% equation numbers are not displayed and \IEEEeqnarraybox can be nested.
% \IEEEeqnarrayboxm is for math mode (like \array) and does not put the vbox
% within an hbox.
% \IEEEeqnarrayboxt is for text mode (like \tabular) and puts the vbox within
% a \hbox{$ $} construct.
% \IEEEeqnarraybox will auto detect whether to use \IEEEeqnarrayboxm or 
% \IEEEeqnarrayboxt depending on the math mode.
% The third optional argument specifies the width this box is to be set to -
% natural width is the default.
% The * forms do not add \jot line spacing
% usage: \IEEEeqnarraybox[decl][pos][width]{cols}
\def\IEEEeqnarrayboxm{\@IEEEeqnarrayboxnojotfalse\@IEEEeqnarrayboxHBOXSWfalse\@IEEEeqnarraybox}
\def\endIEEEeqnarrayboxm{\end@IEEEeqnarraybox}
\@namedef{IEEEeqnarrayboxm*}{\@IEEEeqnarrayboxnojottrue\@IEEEeqnarrayboxHBOXSWfalse\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarrayboxm*}{\end@IEEEeqnarraybox}

\def\IEEEeqnarrayboxt{\@IEEEeqnarrayboxnojotfalse\@IEEEeqnarrayboxHBOXSWtrue\@IEEEeqnarraybox}
\def\endIEEEeqnarrayboxt{\end@IEEEeqnarraybox}
\@namedef{IEEEeqnarrayboxt*}{\@IEEEeqnarrayboxnojottrue\@IEEEeqnarrayboxHBOXSWtrue\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarrayboxt*}{\end@IEEEeqnarraybox}

\def\IEEEeqnarraybox{\@IEEEeqnarrayboxnojotfalse\ifmmode\@IEEEeqnarrayboxHBOXSWfalse\else\@IEEEeqnarrayboxHBOXSWtrue\fi%
\@IEEEeqnarraybox}
\def\endIEEEeqnarraybox{\end@IEEEeqnarraybox}

\@namedef{IEEEeqnarraybox*}{\@IEEEeqnarrayboxnojottrue\ifmmode\@IEEEeqnarrayboxHBOXSWfalse\else\@IEEEeqnarrayboxHBOXSWtrue\fi%
\@IEEEeqnarraybox}
\@namedef{endIEEEeqnarraybox*}{\end@IEEEeqnarraybox}

% flag to indicate if the \IEEEeqnarraybox needs to put things into an hbox{$ $} 
% for \vcenter in non-math mode
\newif\if@IEEEeqnarrayboxHBOXSW%
\@IEEEeqnarrayboxHBOXSWfalse

\def\@IEEEeqnarraybox{\relax\@ifnextchar[{\@@IEEEeqnarraybox}{\@@IEEEeqnarraybox[\relax]}}
% We have to be careful here to normalize catcodes just before acquiring the
% cols as that specification may contain punctuation which could be subject
% to document catcode changes.
\def\@@IEEEeqnarraybox[#1]{\relax\begingroup\IEEEnormalcatcodes\@ifnextchar[{\@@@IEEEeqnarraybox[#1]}{\@@@IEEEeqnarraybox[#1][b]}}
\def\@@@IEEEeqnarraybox[#1][#2]{\relax\@ifnextchar[{\@@@@IEEEeqnarraybox[#1][#2]}{\@@@@IEEEeqnarraybox[#1][#2][\relax]}}

% #1 = decl; #2 = t,b,c; #3 = width, #4 = col specs
\def\@@@@IEEEeqnarraybox[#1][#2][#3]#4{\endgroup\@IEEEeqnarrayISinnerfalse % not yet within the lines of the halign
   \@IEEEeqnarraymasterstrutsave% save current master strut values
   \@IEEEeqnarraystrutsize{0pt}{0pt}[\relax]% turn off struts by default
   \@IEEEeqnarrayusemasterstruttrue% use master strut till user asks otherwise
   \IEEEvisiblestrutsfalse% diagnostic mode defaults to off
   % no extra space unless the user specifically requests it
   \lineskip=0pt\relax%
   \lineskiplimit=0pt\relax%
   \baselineskip=\normalbaselineskip\relax%
   \jot=\IEEEnormaljot\relax%
   \mathsurround\z@\relax% no extra spacing around math
   % the default end glues are zero for an \IEEEeqnarraybox
   \edef\@IEEEeqnarraycolSEPdefaultstart{\@IEEEeqnarraycolSEPzero}% default start glue
   \edef\@IEEEeqnarraycolSEPdefaultend{\@IEEEeqnarraycolSEPzero}% default end glue
   \edef\@IEEEeqnarraycolSEPdefaultmid{\@IEEEeqnarraycolSEPzero}% default inter-column glue
   \@advanceIEEEeqncolcntfalse% do not advance the col counter for each col the user uses, 
                              % used in \IEEEeqnarraymulticol and in the preamble build
   \IEEEeqnarrayboxdecl\relax% allow a way for the user to make global overrides
   #1\relax% allow user to override defaults
   \let\\\@IEEEeqnarrayboxcr% replace newline with one that allows optional spacing
   \@IEEEbuildpreamble{#4}\relax% build the preamble and put it into \@IEEEtrantmptoksA
   % add an isolation column to the preamble to stop \\'s {} from getting into the last col
   \ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi% col separator for those after the first
   \toks0={##}%
   % add the isolation column to the preamble
   \@IEEEappendtoksA{\tabskip\z@skip\bgroup\the\toks0\egroup}% 
   % set the starting tabskip glue as determined by the preamble build
   \tabskip=\@IEEEBPstartglue\relax
   % begin the alignment
   \everycr{}%
   % use only the very first token to determine the positioning
   \@IEEEextracttoken{#2}\relax
   \ifx\@IEEEextractedtokensdiscarded\@empty\else
     \typeout{** WARNING: IEEEeqnarraybox position specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
   \fi
   % \@IEEEextractedtoken has the first token, the rest are ignored
   % if we need to put things into and hbox and go into math mode, do so now
   \if@IEEEeqnarrayboxHBOXSW \leavevmode \hbox \bgroup $\fi%
   % use the appropriate vbox type
   \if\@IEEEextractedtoken t\relax\vtop\else\if\@IEEEextractedtoken c\relax%
   \vcenter\else\vbox\fi\fi\bgroup%
   \@IEEEeqnarrayISinnertrue% commands are now within the lines
   \ifx#3\relax\halign\else\halign to #3\relax\fi%
   \bgroup
   % "exspand" the preamble
   \span\the\@IEEEtrantmptoksA\cr}

% carry strut status and enter the isolation/strut column, 
% exit from math mode if needed, and exit
\def\end@IEEEeqnarraybox{\@IEEEeqnarrayglobalizestrutstatus% carry strut status
&% enter isolation/strut column
\@IEEEeqnarrayinsertstrut% do strut if needed
\@IEEEeqnarraymasterstrutrestore% restore the previous master strut values
% reset the strut system for next IEEEeqnarray
% (sets local strut values back to previous master strut values)
\@IEEEeqnarraystrutreset%
% ensure last line, exit from halign, close vbox
\crcr\egroup\egroup%
% exit from math mode and close hbox if needed
\if@IEEEeqnarrayboxHBOXSW $\egroup\fi}



% IEEEeqnarraybox uses a modifed \\ instead of the plain \cr to
% end rows. This allows for things like \\[vskip amount]
% This "cr" macros are modified versions those for LaTeX2e's eqnarray
% For IEEEeqnarraybox, \\* is the same as \\
% the {\ifnum0=`} braces must be kept away from the last column to avoid
% altering spacing of its math, so we use & to advance to the isolation/strut column
% carry strut status into isolation/strut column
\def\@IEEEeqnarrayboxcr{\@IEEEeqnarrayglobalizestrutstatus% carry strut status
&% enter isolation/strut column
\@IEEEeqnarrayinsertstrut% do strut if needed
% reset the strut system for next line or IEEEeqnarray
\@IEEEeqnarraystrutreset%
{\ifnum0=`}\fi%
\@ifstar{\@IEEEeqnarrayboxYCR}{\@IEEEeqnarrayboxYCR}}

% test and setup the optional argument to \\[]
\def\@IEEEeqnarrayboxYCR{\@testopt\@IEEEeqnarrayboxXCR\z@skip}

% IEEEeqnarraybox does not automatically increase line spacing by \jot
\def\@IEEEeqnarrayboxXCR[#1]{\ifnum0=`{\fi}%
\cr\noalign{\if@IEEEeqnarrayboxnojot\else\vskip\jot\fi\vskip#1\relax}}



% usage: \@IEEEbuildpreamble{column specifiers}
% starts the halign preamble build 
% the assembled preamble is put in \@IEEEtrantmptoksA
\def\@IEEEbuildpreamble#1{\@IEEEtrantmptoksA={}% clear token register
\let\@IEEEBPcurtype=u%current column type is not yet known
\let\@IEEEBPprevtype=s%the previous column type was the start
\let\@IEEEBPnexttype=u%next column type is not yet known
% ensure these are valid
\def\@IEEEBPcurglue={0pt plus 0pt minus 0pt}%
\def\@IEEEBPcurcolname{@IEEEdefault}% name of current column definition
% currently acquired numerically referenced glue
% use a name that is easier to remember
\let\@IEEEBPcurnum=\@IEEEtrantmpcountA%
\@IEEEBPcurnum=0%
% tracks number of columns in the preamble
\@IEEEeqnnumcols=0%
% record the default end glues
\edef\@IEEEBPstartglue{\@IEEEeqnarraycolSEPdefaultstart}%
\edef\@IEEEBPendglue{\@IEEEeqnarraycolSEPdefaultend}%
\edef\@IEEEedefMACRO{#1}\relax% fully expand the preamble to support macro containers
% now parse the user's column specifications
% \ignorespaces is used as a delimiter, need at least one trailing \relax because
% \@@IEEEbuildpreamble looks into the future 
\expandafter\@@IEEEbuildpreamble\@IEEEedefMACRO\ignorespaces\relax\relax}


% usage: \@@IEEEbuildpreamble{current column}{next column}
% parses and builds the halign preamble
\def\@@IEEEbuildpreamble#1#2{\let\@@nextIEEEbuildpreamble=\@@IEEEbuildpreamble%
% use only the very first token to check the end
\@IEEEextracttokengroups{#1}\relax
\ifx\@IEEEextractedfirsttoken\ignorespaces\let\@@nextIEEEbuildpreamble=\@@IEEEfinishpreamble\else%
% identify current and next token type
\@IEEEgetcoltype{#1}{\@IEEEBPcurtype}{1}% current, error on invalid
\@IEEEgetcoltype{#2}{\@IEEEBPnexttype}{0}% next, no error on invalid next
% if curtype is a glue, get the glue def
\if\@IEEEBPcurtype g\@IEEEgetcurglue{#1}{\@IEEEBPcurglue}\fi%
% if curtype is a column, get the column def and set the current column name
\if\@IEEEBPcurtype c\@IEEEgetcurcol{#1}\fi%
% if curtype is a numeral, acquire the user defined glue
\if\@IEEEBPcurtype n\@IEEEprocessNcol{#1}\fi%
% process the acquired glue 
\if\@IEEEBPcurtype g\@IEEEprocessGcol\fi%
% process the acquired col 
\if\@IEEEBPcurtype c\@IEEEprocessCcol\fi%
% ready prevtype for next col spec.
\let\@IEEEBPprevtype=\@IEEEBPcurtype%
% be sure and put back the future token(s) as a group
\fi\@@nextIEEEbuildpreamble{#2}}


% usage: \@@IEEEfinishpreamble{discarded}
% executed just after preamble build is completed
% warn about zero cols, and if prevtype type = u, put in end tabskip glue
% argument is not used
\def\@@IEEEfinishpreamble#1{\ifnum\@IEEEeqnnumcols<1\relax
\@IEEEclspkgerror{No column specifiers declared for IEEEeqnarray}%
{At least one column type must be declared for each IEEEeqnarray.}%
\fi%num cols less than 1
%if last type undefined, set default end tabskip glue
\if\@IEEEBPprevtype u\@IEEEappendtoksA{\tabskip=\@IEEEBPendglue}\fi}


% usage: \@IEEEgetcoltype{col specifier}{\output}{error more}
% Identify and return the column specifier's type code in the given
% \output macro:
% n = number
% g = glue (any other char in catagory 12)
% c = letter
% e = \ignorespaces (end of sequence)
% u = undefined
% error mode: 0 = no error message, 1 = error on invalid char
\def\@IEEEgetcoltype#1#2#3{%
% use only the very first token to determine the type
\@IEEEextracttoken{#1}\relax
% \@IEEEextractedtoken has the first token, the rest are discarded
\let#2=u\relax% assume invalid until know otherwise
\ifx\@IEEEextractedtoken\ignorespaces\let#2=e\else
\ifcat\@IEEEextractedtoken\relax\else% screen out control sequences
\if0\@IEEEextractedtoken\let#2=n\else
\if1\@IEEEextractedtoken\let#2=n\else
\if2\@IEEEextractedtoken\let#2=n\else
\if3\@IEEEextractedtoken\let#2=n\else
\if4\@IEEEextractedtoken\let#2=n\else
\if5\@IEEEextractedtoken\let#2=n\else
\if6\@IEEEextractedtoken\let#2=n\else
\if7\@IEEEextractedtoken\let#2=n\else
\if8\@IEEEextractedtoken\let#2=n\else
\if9\@IEEEextractedtoken\let#2=n\else
\ifcat,\@IEEEextractedtoken\let#2=g\relax
\else\ifcat a\@IEEEextractedtoken\let#2=c\relax\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi
\if#2u\relax
\if0\noexpand#3\relax\else\@IEEEclspkgerror{Invalid character in column specifications}%
{Only letters, numerals and certain other symbols are allowed \MessageBreak
as IEEEeqnarray column specifiers.}\fi\fi}


% usage: \@IEEEgetcurcol{col specifier}
% verify the letter referenced column exists
% and return its name in \@IEEEBPcurcolname
% if column specifier is invalid, use the default column @IEEEdefault
\def\@IEEEgetcurcol#1{\expandafter\ifx\csname @IEEEeqnarraycolDEF#1\endcsname\@IEEEeqnarraycolisdefined%
\def\@IEEEBPcurcolname{#1}\else% invalid column name
\@IEEEclspkgerror{Invalid column type "#1" in column specifications.\MessageBreak
Using a default centering column instead}%
{You must define IEEEeqnarray column types before use.}%
\def\@IEEEBPcurcolname{@IEEEdefault}\fi}


% usage: \@IEEEgetcurglue{glue specifier}{\output}
% identify the predefined (punctuation) glue value
% and return it in the given output macro
\def\@IEEEgetcurglue#1#2{%
% ! = \! (neg small)  -0.16667em (-3/18 em)
% , = \, (small)       0.16667em ( 3/18 em)
% : = \: (med)         0.22222em ( 4/18 em)
% ; = \; (large)       0.27778em ( 5/18 em)
% ' = \quad            1em
% " = \qquad           2em
% . = 0.5\arraycolsep
% / = \arraycolsep
% ? = 2\arraycolsep
% * = 1fil
% + = \@IEEEeqnarraycolSEPcenter
% - = \@IEEEeqnarraycolSEPzero
% Note that all em values are referenced to the math font (textfont2) fontdimen6
% value for 1em.
% 
% use only the very first token to determine the type
\@IEEEextracttoken{#1}\relax
\ifx\@IEEEextractedtokensdiscarded\@empty\else
  \typeout{** WARNING: IEEEeqnarray predefined inter-column glue type specifiers after the first in `\@IEEEextracttokenarg' ignored (line \the\inputlineno).}\relax
\fi
% get the math font 1em value
% LaTeX2e's NFSS2 does not preload the fonts, but \IEEEeqnarray needs
% to gain access to the math (\textfont2) font's spacing parameters.
% So we create a bogus box here that uses the math font to ensure
% that \textfont2 is loaded and ready. If this is not done,
% the \textfont2 stuff here may not work.
% Thanks to Bernd Raichle for his 1997 post on this topic.
{\setbox0=\hbox{$\displaystyle\relax$}}%
% fontdimen6 has the width of 1em (a quad).
\@IEEEtrantmpdimenA=\fontdimen6\textfont2\relax%
% identify the glue value based on the first token
% we discard anything after the first
\if!\@IEEEextractedtoken\@IEEEtrantmpdimenA=-0.16667\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if,\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.16667\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if:\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.22222\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if;\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.27778\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if'\@IEEEextractedtoken\@IEEEtrantmpdimenA=1\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if"\@IEEEextractedtoken\@IEEEtrantmpdimenA=2\@IEEEtrantmpdimenA\edef#2{\the\@IEEEtrantmpdimenA}\else
\if.\@IEEEextractedtoken\@IEEEtrantmpdimenA=0.5\arraycolsep\edef#2{\the\@IEEEtrantmpdimenA}\else
\if/\@IEEEextractedtoken\edef#2{\the\arraycolsep}\else
\if?\@IEEEextractedtoken\@IEEEtrantmpdimenA=2\arraycolsep\edef#2{\the\@IEEEtrantmpdimenA}\else
\if *\@IEEEextractedtoken\edef#2{0pt plus 1fil minus 0pt}\else
\if+\@IEEEextractedtoken\edef#2{\@IEEEeqnarraycolSEPcenter}\else
\if-\@IEEEextractedtoken\edef#2{\@IEEEeqnarraycolSEPzero}\else
\edef#2{\@IEEEeqnarraycolSEPzero}%
\@IEEEclspkgerror{Invalid predefined inter-column glue type "#1" in\MessageBreak
column specifications. Using a default value of\MessageBreak
0pt instead}%
{Only !,:;'"./?*+ and - are valid predefined glue types in the\MessageBreak 
IEEEeqnarray column specifications.}\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi\fi}


% usage: \@IEEEprocessNcol{digit}
% process a numerical digit from the column specification
% and look up the corresponding user defined glue value
% can transform current type from n to g or a as the user defined glue is acquired
\def\@IEEEprocessNcol#1{\if\@IEEEBPprevtype g%
\@IEEEclspkgerror{Back-to-back inter-column glue specifiers in column\MessageBreak
specifications. Ignoring consecutive glue specifiers\MessageBreak
after the first}%
{You cannot have two or more glue types next to each other\MessageBreak 
in the IEEEeqnarray column specifications.}%
\let\@IEEEBPcurtype=a% abort this glue, future digits will be discarded
\@IEEEBPcurnum=0\relax%
\else% if we previously aborted a glue
\if\@IEEEBPprevtype a\@IEEEBPcurnum=0\let\@IEEEBPcurtype=a%maintain digit abortion
\else%acquire this number
% save the previous type before the numerical digits started
\if\@IEEEBPprevtype n\else\let\@IEEEBPprevsavedtype=\@IEEEBPprevtype\fi%
\multiply\@IEEEBPcurnum by 10\relax%
\advance\@IEEEBPcurnum by #1\relax% add in number, \relax is needed to stop TeX's number scan
\if\@IEEEBPnexttype n\else%close acquisition
\expandafter\ifx\csname @IEEEeqnarraycolSEPDEF\expandafter\romannumeral\number\@IEEEBPcurnum\endcsname\@IEEEeqnarraycolisdefined%
\edef\@IEEEBPcurglue{\csname @IEEEeqnarraycolSEP\expandafter\romannumeral\number\@IEEEBPcurnum\endcsname}%
\else%user glue not defined
\@IEEEclspkgerror{Invalid user defined inter-column glue type "\number\@IEEEBPcurnum" in\MessageBreak
column specifications. Using a default value of\MessageBreak
0pt instead}%
{You must define all IEEEeqnarray numerical inter-column glue types via\MessageBreak
\string\IEEEeqnarraydefcolsep \space before they are used in column specifications.}%
\edef\@IEEEBPcurglue{\@IEEEeqnarraycolSEPzero}%
\fi% glue defined or not
\let\@IEEEBPcurtype=g% change the type to reflect the acquired glue
\let\@IEEEBPprevtype=\@IEEEBPprevsavedtype% restore the prev type before this number glue
\@IEEEBPcurnum=0\relax%ready for next acquisition
\fi%close acquisition, get glue
\fi%discard or acquire number
\fi%prevtype glue or not
}


% process an acquired glue
% add any acquired column/glue pair to the preamble
\def\@IEEEprocessGcol{\if\@IEEEBPprevtype a\let\@IEEEBPcurtype=a%maintain previous glue abortions
\else
% if this is the start glue, save it, but do nothing else 
% as this is not used in the preamble, but before
\if\@IEEEBPprevtype s\edef\@IEEEBPstartglue{\@IEEEBPcurglue}%
\else%not the start glue
\if\@IEEEBPprevtype g%ignore if back to back glues
\@IEEEclspkgerror{Back-to-back inter-column glue specifiers in column\MessageBreak
specifications. Ignoring consecutive glue specifiers\MessageBreak
after the first}%
{You cannot have two or more glue types next to each other\MessageBreak 
in the IEEEeqnarray column specifications.}%
\let\@IEEEBPcurtype=a% abort this glue
\else% not a back to back glue
\if\@IEEEBPprevtype c\relax% if the previoustype was a col, add column/glue pair to preamble
\ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi
\toks0={##}%
% make preamble advance col counter if this environment needs this
\if@advanceIEEEeqncolcnt\@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}\fi
% insert the column defintion into the preamble, being careful not to expand
% the column definition
\@IEEEappendtoksA{\tabskip=\@IEEEBPcurglue}%
\@IEEEappendNOEXPANDtoksA{\begingroup\csname @IEEEeqnarraycolPRE}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname}%
\@IEEEappendtoksA{\the\toks0}%
\@IEEEappendNOEXPANDtoksA{\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\csname @IEEEeqnarraycolPOST}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\endgroup}%
\advance\@IEEEeqnnumcols by 1\relax%one more column in the preamble
\else% error: non-start glue with no pending column
\@IEEEclspkgerror{Inter-column glue specifier without a prior column\MessageBreak
type in the column specifications. Ignoring this glue\MessageBreak 
specifier}%
{Except for the first and last positions, glue can be placed only\MessageBreak
between column types.}%
\let\@IEEEBPcurtype=a% abort this glue
\fi% previous was a column
\fi% back-to-back glues
\fi% is start column glue
\fi% prev type not a
}


% process an acquired letter referenced column and, if necessary, add it to the preamble
\def\@IEEEprocessCcol{\if\@IEEEBPnexttype g\else
\if\@IEEEBPnexttype n\else
% we have a column followed by something other than a glue (or numeral glue)
% so we must add this column to the preamble now
\ifnum\@IEEEeqnnumcols>0\relax\@IEEEappendtoksA{&}\fi%col separator for those after the first
\if\@IEEEBPnexttype e\@IEEEappendtoksA{\tabskip=\@IEEEBPendglue\relax}\else%put in end glue
\@IEEEappendtoksA{\tabskip=\@IEEEeqnarraycolSEPdefaultmid\relax}\fi% or default mid glue
\toks0={##}%
% make preamble advance col counter if this environment needs this
\if@advanceIEEEeqncolcnt\@IEEEappendtoksA{\global\advance\@IEEEeqncolcnt by 1\relax}\fi
% insert the column definition into the preamble, being careful not to expand
% the column definition
\@IEEEappendNOEXPANDtoksA{\begingroup\csname @IEEEeqnarraycolPRE}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname}%
\@IEEEappendtoksA{\the\toks0}%
\@IEEEappendNOEXPANDtoksA{\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\csname @IEEEeqnarraycolPOST}%
\@IEEEappendtoksA{\@IEEEBPcurcolname}%
\@IEEEappendNOEXPANDtoksA{\endcsname\relax\relax\relax\relax\relax%
\relax\relax\relax\relax\relax\endgroup}%
\advance\@IEEEeqnnumcols by 1\relax%one more column in the preamble
\fi%next type not numeral
\fi%next type not glue
}


%%
%% END OF IEEEeqnarray DEFINITIONS
%%





% set up the running headers and footers
%
% header and footer font and size specifications
\def\@IEEEheaderstyle{\normalfont\scriptsize}
\def\@IEEEfooterstyle{\normalfont\scriptsize}
%
% compsoc uses sans-serif headers and footers
\ifCLASSOPTIONcompsoc
  \def\@IEEEheaderstyle{\normalfont\sffamily\scriptsize}
  \def\@IEEEfooterstyle{\normalfont\sffamily\scriptsize}
\fi


% standard page style, ps@headings
\def\ps@headings{% default to standard twoside headers, no footers
% will change later if the mode requires otherwise
\def\@oddhead{\hbox{}\@IEEEheaderstyle\rightmark\hfil\thepage}\relax
\def\@evenhead{\@IEEEheaderstyle\thepage\hfil\leftmark\hbox{}}\relax
\let\@oddfoot\@empty
\let\@evenfoot\@empty
\ifCLASSOPTIONtechnote
  % technote twoside
  \def\@oddhead{\hbox{}\@IEEEheaderstyle\leftmark\hfil\thepage}\relax
  \def\@evenhead{\@IEEEheaderstyle\thepage\hfil\leftmark\hbox{}}\relax
\fi
\ifCLASSOPTIONdraftcls
  % draft footers
  \def\@oddfoot{\@IEEEfooterstyle\@date\hfil DRAFT}\relax
  \def\@evenfoot{\@IEEEfooterstyle DRAFT\hfil\@date}\relax
\fi
% oneside
\if@twoside\else
  % standard one side headers
  \def\@oddhead{\hbox{}\@IEEEheaderstyle\leftmark\hfil\thepage}\relax
  \let\@evenhead\@empty
  \ifCLASSOPTIONdraftcls
    % oneside draft footers
    \def\@oddfoot{\@IEEEfooterstyle\@date\hfil DRAFT}\relax
    \let\@evenfoot\@empty
  \fi
\fi
% turn off headers for conferences
\ifCLASSOPTIONconference
  \let\@oddhead\@empty
  \let\@evenhead\@empty
\fi
% turn off footers for draftclsnofoot
\ifCLASSOPTIONdraftclsnofoot
  \let\@oddfoot\@empty
  \let\@evenfoot\@empty
\fi}


% title page style, ps@IEEEtitlepagestyle
\def\ps@IEEEtitlepagestyle{% default title page headers, no footers
\def\@oddhead{\hbox{}\@IEEEheaderstyle\leftmark\hfil\thepage}\relax
\def\@evenhead{\@IEEEheaderstyle\thepage\hfil\leftmark\hbox{}}\relax
\let\@oddfoot\@empty
\let\@evenfoot\@empty
% will change later if the mode requires otherwise
\ifCLASSOPTIONdraftcls
  % draft footers
  \ifCLASSOPTIONdraftclsnofoot\else
    % but only if not draftclsnofoot
    \def\@oddfoot{\@IEEEfooterstyle\@date\hfil DRAFT}\relax
    \def\@evenfoot{\@IEEEfooterstyle DRAFT\hfil\@date}\relax
  \fi
\else
  % all nondraft mode footers
  \if@IEEEusingpubid
    % for title pages that are using a pubid
    % do not repeat pubid on the title page if using a peer review cover page
    \ifCLASSOPTIONpeerreview\else
      % for noncompsoc papers, the pubid uses footnotesize and
      % is at the same vertical position as where the last baseline would normally be
      \def\@oddfoot{\hbox{}\hss\@IEEEfooterstyle\footnotesize\raisebox{\footskip}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
      \def\@evenfoot{\hbox{}\hss\@IEEEfooterstyle\footnotesize\raisebox{\footskip}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
      \ifCLASSOPTIONcompsoc
        % for compsoc papers, the pubid is at the same vertical position as the normal footer
        \def\@oddfoot{\hbox{}\hss\@IEEEfooterstyle\raisebox{0pt}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
        \def\@evenfoot{\hbox{}\hss\@IEEEfooterstyle\raisebox{0pt}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
      \fi
    \fi
  \fi
\fi
% turn off headers for conferences
\ifCLASSOPTIONconference
  \let\@oddhead\@empty
  \let\@evenhead\@empty
\fi}


% peer review cover page style, ps@IEEEpeerreviewcoverpagestyle
\def\ps@IEEEpeerreviewcoverpagestyle{% default peer review cover no headers, no footers
\let\@oddhead\@empty
\let\@evenhead\@empty
\let\@oddfoot\@empty
\let\@evenfoot\@empty
% will change later if the mode requires otherwise
\ifCLASSOPTIONdraftcls
  % draft footers
  \ifCLASSOPTIONdraftclsnofoot\else
    % but only if not draftclsnofoot
    \def\@oddfoot{\@IEEEfooterstyle\@date\hfil DRAFT}\relax
    \def\@evenfoot{\@IEEEfooterstyle DRAFT\hfil\@date}\relax
  \fi
\else
  % all nondraft mode footers
  \if@IEEEusingpubid
    % for peer review cover pages that are using a pubid
    % for noncompsoc papers, the pubid uses footnotesize and
    % is at the same vertical position as where the last baseline would normally be
    \def\@oddfoot{\hbox{}\hss\@IEEEfooterstyle\footnotesize\raisebox{\footskip}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
    \def\@evenfoot{\hbox{}\hss\@IEEEfooterstyle\footnotesize\raisebox{\footskip}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
    \ifCLASSOPTIONcompsoc
      % for compsoc papers, the pubid is at the same vertical position as the normal footer
      \def\@oddfoot{\hbox{}\hss\@IEEEfooterstyle\raisebox{0pt}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
      \def\@evenfoot{\hbox{}\hss\@IEEEfooterstyle\raisebox{0pt}[0pt][0pt]{\@IEEEpubid}\hss\hbox{}}\relax
    \fi
  \fi
\fi}



%% Defines the command for putting the header.
%% Note that all the text is forced into uppercase, if you have some text
%% that needs to be in lower case, for instance et. al., then either manually
%% set \leftmark and \rightmark or use \MakeLowercase{et. al.} within the
%% arguments to \markboth.
%% V1.7b add \protect to work with Babel
\def\markboth#1#2{\def\leftmark{\MakeUppercase{\protect#1}}%
\def\rightmark{\MakeUppercase{\protect#2}}}

\def\today{\ifcase\month\or
    January\or February\or March\or April\or May\or June\or
    July\or August\or September\or October\or November\or December\fi
    \space\number\day, \number\year}




%% CITATION AND BIBLIOGRAPHY COMMANDS
%% 
%% V1.6 no longer supports the older, nonstandard \shortcite and \citename setup stuff
% 
% 
% Modify Latex2e \@citex to separate citations with "], ["
\def\@citex[#1]#2{%
  \let\@citea\@empty
  \@cite{\@for\@citeb:=#2\do
    {\@citea\def\@citea{], [}%
     \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb}{\mbox{\reset@font\bfseries ?}%
       \G@refundefinedtrue
       \@latex@warning
         {Citation `\@citeb' on page \thepage \space undefined}}%
       {\hbox{\csname b@\@citeb\endcsname}}}}{#1}}

% V1.6 we create hooks for the optional use of Donald Arseneau's
% cite.sty package. cite.sty is "smart" and will notice that the
% following format controls are already defined and will not
% redefine them. The result will be the proper sorting of the
% citation numbers and auto detection of 3 or more entry "ranges" -
% all in IEEE style:  [1], [2], [5]--[7], [12]
% This also allows for an optional note, i.e., \cite[mynote]{..}.
% If the \cite with note has more than one reference, the note will
% be applied to the last of the listed references. It is generally
% desired that if a note is given, only one reference is listed in
% that \cite.
% Thanks to Mr. Arseneau for providing the required format arguments
% to produce the IEEE style.
\def\citepunct{], [}
\def\citedash{]--[}

% V1.7 default to using same font for urls made by url.sty
\AtBeginDocument{\csname url@samestyle\endcsname}

% V1.6 class files should always provide these
\def\newblock{\hskip .11em\@plus.33em\@minus.07em}
\let\@openbib@code\@empty
% V1.8b article.cls is now providing these too
% we do not use \@mkboth, nor alter the page style
\newenvironment{theindex}
               {\if@twocolumn
                  \@restonecolfalse
                \else
                  \@restonecoltrue
                \fi
                \twocolumn[\section*{\indexname}]%
                \parindent\z@
                \parskip\z@ \@plus .3\p@\relax
                \columnseprule \z@
                \columnsep 35\p@
                \let\item\@idxitem}
               {\if@restonecol\onecolumn\else\clearpage\fi}
\newcommand\@idxitem{\par\hangindent 40\p@}
\newcommand\subitem{\@idxitem \hspace*{20\p@}}
\newcommand\subsubitem{\@idxitem \hspace*{30\p@}}
\newcommand\indexspace{\par \vskip 10\p@ \@plus5\p@ \@minus3\p@\relax}



% Provide support for the control entries of IEEEtran.bst V1.00 and later.
% V1.7 optional argument allows for a different aux file to be specified in
% order to handle multiple bibliographies. For example, with multibib.sty:
% \newcites{sec}{Secondary Literature}
% \bstctlcite[@auxoutsec]{BSTcontrolhak}
\def\bstctlcite{\@ifnextchar[{\@bstctlcite}{\@bstctlcite[@auxout]}}
\def\@bstctlcite[#1]#2{\@bsphack
  \@for\@citeb:=#2\do{%
    \edef\@citeb{\expandafter\@firstofone\@citeb}%
    \if@filesw\immediate\write\csname #1\endcsname{\string\citation{\@citeb}}\fi}%
  \@esphack}

% \IEEEnoauxwrite{} allows for citations that do not add to or affect
% the order of the existing citation list. Can be useful for \cite
% within \thanks{}.
\DeclareRobustCommand{\IEEEnoauxwrite}[1]{\relax
\if@filesw
\@fileswfalse
#1\relax\relax\relax\relax\relax
\@fileswtrue
\else
#1\relax\relax\relax\relax\relax
\fi}

% V1.6 provide a way for a user to execute a command just before 
% a given reference number - used to insert a \newpage to balance
% the columns on the last page
\edef\@IEEEtriggerrefnum{0}   % the default of zero means that
                              % the command is not executed
\def\@IEEEtriggercmd{\newpage}

% allow the user to alter the triggered command
\long\def\IEEEtriggercmd#1{\long\def\@IEEEtriggercmd{#1}}

% allow user a way to specify the reference number just before the
% command is executed
\def\IEEEtriggeratref#1{\@IEEEtrantmpcountA=#1%
\edef\@IEEEtriggerrefnum{\the\@IEEEtrantmpcountA}}%

% trigger command at the given reference
\def\@IEEEbibitemprefix{\@IEEEtrantmpcountA=\@IEEEtriggerrefnum\relax%
\advance\@IEEEtrantmpcountA by -1\relax%
\ifnum\c@enumiv=\@IEEEtrantmpcountA\relax\@IEEEtriggercmd\relax\fi}


\def\@biblabel#1{[#1]}

% compsoc journals and conferences left align the reference numbers
\@IEEEcompsoconly{\def\@biblabel#1{[#1]\hfill}}

% controls bib item spacing
\def\IEEEbibitemsep{0pt plus .5pt}

\@IEEEcompsocconfonly{\def\IEEEbibitemsep{0.5\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}}


\def\thebibliography#1{\section*{\refname}%
    \addcontentsline{toc}{section}{\refname}%
    % V1.6 add some rubber space here and provide a command trigger
    \footnotesize\vskip 0.3\baselineskip plus 0.1\baselineskip minus 0.1\baselineskip%
    \list{\@biblabel{\@arabic\c@enumiv}}%
    {\settowidth\labelwidth{\@biblabel{#1}}%
    \leftmargin\labelwidth
    \advance\leftmargin\labelsep\relax
    \itemsep \IEEEbibitemsep\relax
    \usecounter{enumiv}%
    \let\p@enumiv\@empty
    \renewcommand\theenumiv{\@arabic\c@enumiv}}%
    \let\@IEEElatexbibitem\bibitem%
    \def\bibitem{\@IEEEbibitemprefix\@IEEElatexbibitem}%
\def\newblock{\hskip .11em plus .33em minus .07em}%
% originally:
%   \sloppy\clubpenalty4000\widowpenalty4000%
% by adding the \interlinepenalty here, we make it more
% difficult, but not impossible, for LaTeX to break within a reference.
% The IEEE almost never breaks a reference (but they do it more often with
% technotes). You may get an underfull vbox warning around the bibliography, 
% but the final result will be much more like what the IEEE will publish. 
% MDS 11/2000
\ifCLASSOPTIONtechnote\sloppy\clubpenalty4000\widowpenalty4000\interlinepenalty100%
\else\sloppy\clubpenalty4000\widowpenalty4000\interlinepenalty500\fi%
    \sfcode`\.=1000\relax}
\let\endthebibliography=\endlist




% TITLE PAGE COMMANDS
% 
% 
% \IEEEmembership is used to produce the sublargesize italic font used to indicate author 
% IEEE membership. compsoc uses a large size sans slant font
\def\IEEEmembership#1{{\@IEEEnotcompsoconly{\sublargesize}\normalfont\@IEEEcompsoconly{\sffamily}\textit{#1}}}
 

% \IEEEauthorrefmark{} produces a footnote type symbol to indicate author affiliation.
% When given an argument of 1 to 9, \IEEEauthorrefmark{} follows the standard LaTeX footnote
% symbol sequence convention. However, for arguments 10 and above, \IEEEauthorrefmark{} 
% reverts to using lower case roman numerals, so it cannot overflow. Do note that you 
% cannot use \footnotemark[] in place of \IEEEauthorrefmark{} within \author as the footnote
% symbols will have been turned off to prevent \thanks from creating footnote marks.
% \IEEEauthorrefmark{} produces a symbol that appears to LaTeX as having zero vertical
% height - this allows for a more compact line packing, but the user must ensure that
% the interline spacing is large enough to prevent \IEEEauthorrefmark{} from colliding
% with the text above.
% V1.7 make this a robust command
% V1.8 transmag uses an arabic author affiliation symbol
\ifCLASSOPTIONtransmag
\DeclareRobustCommand*{\IEEEauthorrefmark}[1]{\raisebox{0pt}[0pt][0pt]{\textsuperscript{\footnotesize #1}}}
\else
\DeclareRobustCommand*{\IEEEauthorrefmark}[1]{\raisebox{0pt}[0pt][0pt]{\textsuperscript{\footnotesize\ensuremath{\ifcase#1\or *\or \dagger\or \ddagger\or%
    \mathsection\or \mathparagraph\or \|\or **\or \dagger\dagger%
    \or \ddagger\ddagger \else\textsuperscript{\expandafter\romannumeral#1}\fi}}}}
\fi


% FONT CONTROLS AND SPACINGS FOR CONFERENCE MODE AUTHOR NAME AND AFFILIATION BLOCKS
% 
% The default font styles for the author name and affiliation blocks (confmode)
\def\@IEEEauthorblockNstyle{\normalfont\@IEEEcompsocnotconfonly{\sffamily}\sublargesize}
\def\@IEEEauthorblockAstyle{\normalfont\@IEEEcompsocnotconfonly{\sffamily}\@IEEEcompsocconfonly{\itshape}\normalsize}
% The default if the user does not use an author block
\def\@IEEEauthordefaulttextstyle{\normalfont\@IEEEcompsocnotconfonly{\sffamily}\sublargesize}

% adjustment spacing from title (or special paper notice) to author name blocks (confmode)
% can be negative
\def\@IEEEauthorblockconfadjspace{-0.25em}
% compsoc conferences need more space here
\@IEEEcompsocconfonly{\def\@IEEEauthorblockconfadjspace{0.75\@IEEEnormalsizeunitybaselineskip}}

% spacing between name and affiliation blocks (confmode)
% This can be negative.
% The IEEE doesn't want any added spacing here, but I will leave these
% controls in place in case they ever change their mind.
% Personally, I like 0.75ex.
%\def\@IEEEauthorblockNtopspace{0.75ex}
%\def\@IEEEauthorblockAtopspace{0.75ex}
\def\@IEEEauthorblockNtopspace{0.0ex}
\def\@IEEEauthorblockAtopspace{0.0ex}
\ifCLASSOPTIONtransmag
% transmag uses one line of space above first affiliation block
\def\@IEEEauthorblockAtopspace{1\@IEEEnormalsizeunitybaselineskip}
\fi

% baseline spacing within name and affiliation blocks (confmode)
% must be positive, spacings below certain values will make 
% the position of line of text sensitive to the contents of the
% line above it i.e., whether or not the prior line has descenders, 
% subscripts, etc. For this reason it is a good idea to keep
% these above 2.6ex
\def\@IEEEauthorblockNinterlinespace{2.6ex}
\def\@IEEEauthorblockAinterlinespace{2.75ex}

% This tracks the required strut size.
% See the \@IEEEauthorhalign command for the actual default value used.
\def\@IEEEauthorblockXinterlinespace{2.7ex}

% variables to retain font size and style across groups
% values given here have no effect as they will be overwritten later
\gdef\@IEEESAVESTATEfontsize{10}
\gdef\@IEEESAVESTATEfontbaselineskip{12}
\gdef\@IEEESAVESTATEfontencoding{OT1}
\gdef\@IEEESAVESTATEfontfamily{ptm}
\gdef\@IEEESAVESTATEfontseries{m}
\gdef\@IEEESAVESTATEfontshape{n}

% saves the current font attributes
\def\@IEEEcurfontSAVE{\global\let\@IEEESAVESTATEfontsize\f@size%
\global\let\@IEEESAVESTATEfontbaselineskip\f@baselineskip%
\global\let\@IEEESAVESTATEfontencoding\f@encoding%
\global\let\@IEEESAVESTATEfontfamily\f@family%
\global\let\@IEEESAVESTATEfontseries\f@series%
\global\let\@IEEESAVESTATEfontshape\f@shape}

% restores the saved font attributes
\def\@IEEEcurfontRESTORE{\fontsize{\@IEEESAVESTATEfontsize}{\@IEEESAVESTATEfontbaselineskip}%
\fontencoding{\@IEEESAVESTATEfontencoding}%
\fontfamily{\@IEEESAVESTATEfontfamily}%
\fontseries{\@IEEESAVESTATEfontseries}%
\fontshape{\@IEEESAVESTATEfontshape}%
\selectfont}


% variable to indicate if the current block is the first block in the column
\newif\if@IEEEprevauthorblockincol   \@IEEEprevauthorblockincolfalse


% the command places a strut with height and depth = \@IEEEauthorblockXinterlinespace
% we use this technique to have complete manual control over the spacing of the lines
% within the halign environment.
% We set the below baseline portion at 30%, the above
% baseline portion at 70% of the total length.
% Responds to changes in the document's \baselinestretch
\def\@IEEEauthorstrutrule{\@IEEEtrantmpdimenA\@IEEEauthorblockXinterlinespace%
\@IEEEtrantmpdimenA=\baselinestretch\@IEEEtrantmpdimenA%
\rule[-0.3\@IEEEtrantmpdimenA]{0pt}{\@IEEEtrantmpdimenA}}


% blocks to hold the authors' names and affilations. 
% Makes formatting easy for conferences
%
% use real definitions in conference mode
% name block
\def\IEEEauthorblockN#1{\relax\@IEEEauthorblockNstyle% set the default text style
\gdef\@IEEEauthorblockXinterlinespace{0pt}% disable strut for spacer row
% the \expandafter hides the \cr in conditional tex, see the array.sty docs
% for details, probably not needed here as the \cr is in a macro
% do a spacer row if needed
\if@IEEEprevauthorblockincol\expandafter\@IEEEauthorblockNtopspaceline\fi
\global\@IEEEprevauthorblockincoltrue% we now have a block in this column
%restore the correct strut value
\gdef\@IEEEauthorblockXinterlinespace{\@IEEEauthorblockNinterlinespace}%
% input the author names
#1%
% end the row if the user did not already
\crcr}
% spacer row for names
\def\@IEEEauthorblockNtopspaceline{\cr\noalign{\vskip\@IEEEauthorblockNtopspace}}
%
% affiliation block
\def\IEEEauthorblockA#1{\relax\@IEEEauthorblockAstyle% set the default text style
\gdef\@IEEEauthorblockXinterlinespace{0pt}%disable strut for spacer row
% the \expandafter hides the \cr in conditional tex, see the array.sty docs
% for details, probably not needed here as the \cr is in a macro
% do a spacer row if needed
\if@IEEEprevauthorblockincol\expandafter\@IEEEauthorblockAtopspaceline\fi
\global\@IEEEprevauthorblockincoltrue% we now have a block in this column
%restore the correct strut value
\gdef\@IEEEauthorblockXinterlinespace{\@IEEEauthorblockAinterlinespace}%
% input the author affiliations
#1%
% end the row if the user did not already
\crcr
% V1.8 transmag does not use any additional affiliation spacing after the first author
\ifCLASSOPTIONtransmag\gdef\@IEEEauthorblockAtopspace{0pt}\fi}

% spacer row for affiliations
\def\@IEEEauthorblockAtopspaceline{\cr\noalign{\vskip\@IEEEauthorblockAtopspace}}


% allow papers to compile even if author blocks are used in modes other
% than conference or peerreviewca. For such cases, we provide dummy blocks.
\ifCLASSOPTIONconference
\else
   \ifCLASSOPTIONpeerreviewca\else
      % not conference, peerreviewca or transmag mode
      \ifCLASSOPTIONtransmag\else
         \def\IEEEauthorblockN#1{#1}%
         \def\IEEEauthorblockA#1{#1}%
      \fi
   \fi
\fi



% we provide our own halign so as not to have to depend on tabular
\def\@IEEEauthorhalign{\@IEEEauthordefaulttextstyle% default text style
   \lineskip=0pt\relax% disable line spacing
   \lineskiplimit=0pt\relax%
   \baselineskip=0pt\relax%
   \@IEEEcurfontSAVE% save the current font
   \mathsurround\z@\relax% no extra spacing around math
   \let\\\@IEEEauthorhaligncr% replace newline with halign friendly one
   \tabskip=0pt\relax% no column spacing
   \everycr{}% ensure no problems here
   \@IEEEprevauthorblockincolfalse% no author blocks yet
   \def\@IEEEauthorblockXinterlinespace{2.7ex}% default interline space
   \vtop\bgroup%vtop box
   \halign\bgroup&\relax\hfil\@IEEEcurfontRESTORE\relax ##\relax
   \hfil\@IEEEcurfontSAVE\@IEEEauthorstrutrule\cr}

% ensure last line, exit from halign, close vbox
\def\end@IEEEauthorhalign{\crcr\egroup\egroup}

% handle bogus star form
\def\@IEEEauthorhaligncr{{\ifnum0=`}\fi\@ifstar{\@@IEEEauthorhaligncr}{\@@IEEEauthorhaligncr}}

% test and setup the optional argument to \\[]
\def\@@IEEEauthorhaligncr{\@testopt\@@@IEEEauthorhaligncr\z@skip}

% end the line and do the optional spacer
\def\@@@IEEEauthorhaligncr[#1]{\ifnum0=`{\fi}\cr\noalign{\vskip#1\relax}}



% flag to prevent multiple \and warning messages
\newif\if@IEEEWARNand
\@IEEEWARNandtrue

% if in conference or peerreviewca modes, we support the use of \and as \author is a
% tabular environment, otherwise we warn the user that \and is invalid
% outside of conference or peerreviewca modes.
\def\and{\relax} % provide a bogus \and that we will then override

\renewcommand{\and}[1][\relax]{\if@IEEEWARNand\typeout{** WARNING: \noexpand\and is valid only
                               when in conference or peerreviewca}\typeout{modes (line \the\inputlineno).}\fi\global\@IEEEWARNandfalse}

\ifCLASSOPTIONconference%
\renewcommand{\and}[1][\hfill]{\end{@IEEEauthorhalign}#1\begin{@IEEEauthorhalign}}%
\fi
\ifCLASSOPTIONpeerreviewca
\renewcommand{\and}[1][\hfill]{\end{@IEEEauthorhalign}#1\begin{@IEEEauthorhalign}}%
\fi
% V1.8 transmag uses conference author format
\ifCLASSOPTIONtransmag
\renewcommand{\and}[1][\hfill]{\end{@IEEEauthorhalign}#1\begin{@IEEEauthorhalign}}%
\fi

% page clearing command
% based on LaTeX2e's \cleardoublepage, but allows different page styles
% for the inserted blank pages
\def\@IEEEcleardoublepage#1{\clearpage\if@twoside\ifodd\c@page\else
\hbox{}\thispagestyle{#1}\newpage\if@twocolumn\hbox{}\thispagestyle{#1}\newpage\fi\fi\fi}

% V1.8b hooks to allow adjustment of space above title
\def\IEEEtitletopspace{0.5\baselineskip}
% an added extra amount to allow for adjustment/offset
\def\IEEEtitletopspaceextra{0pt}

% user command to invoke the title page
\def\maketitle{\par%
  \begingroup%
  \normalfont%
  \def\thefootnote{}%  the \thanks{} mark type is empty
  \def\footnotemark{}% and kill space from \thanks within author
  \let\@makefnmark\relax% V1.7, must *really* kill footnotemark to remove all \textsuperscript spacing as well.
  \footnotesize%       equal spacing between thanks lines
  \footnotesep 0.7\baselineskip%see global setting of \footnotesep for more info
  % V1.7 disable \thanks note indention for compsoc
  \@IEEEcompsoconly{\long\def\@makefntext##1{\parindent 1em\noindent\hbox{\@makefnmark}##1}}%
  \normalsize%
  \ifCLASSOPTIONpeerreview
     \newpage\global\@topnum\z@ \@maketitle\@IEEEstatictitlevskip\@IEEEaftertitletext%
     \thispagestyle{IEEEpeerreviewcoverpagestyle}\@thanks%
  \else
     \if@twocolumn%
        \ifCLASSOPTIONtechnote%
           \newpage\global\@topnum\z@ \@maketitle\@IEEEstatictitlevskip\@IEEEaftertitletext%
        \else
           \twocolumn[{\IEEEquantizevspace{\@maketitle}[\IEEEquantizedisabletitlecmds]{0pt}[-\topskip]{\baselineskip}{\@IEEENORMtitlevspace}{\@IEEEMINtitlevspace}\@IEEEaftertitletext}]%
        \fi
     \else
        \newpage\global\@topnum\z@ \@maketitle\@IEEEstatictitlevskip\@IEEEaftertitletext%
     \fi
     \thispagestyle{IEEEtitlepagestyle}\@thanks%
  \fi
  % pullup page for pubid if used.
  \if@IEEEusingpubid
     \enlargethispage{-\@IEEEpubidpullup}%
  \fi 
  \endgroup
  \setcounter{footnote}{0}\let\maketitle\relax\let\@maketitle\relax
  \gdef\@thanks{}%
  % v1.6b do not clear these as we will need the title again for peer review papers
  % \gdef\@author{}\gdef\@title{}%
  \let\thanks\relax}


% V1.8 parbox to format \@IEEEtitleabstractindextext
\long\def\@IEEEtitleabstractindextextbox#1{\parbox{1\textwidth}{#1}}
% V1.8 compsoc is partial width
\ifCLASSOPTIONcompsoc
% comparison with proofs suggests it's in the range of 92.1-92.3%
\long\def\@IEEEtitleabstractindextextbox#1{\parbox{0.922\textwidth}{\@IEEEcompsocnotconfonly{\rightskip\@flushglue\leftskip\z@skip}#1}}
\fi

% formats the Title, authors names, affiliations and special paper notice
% THIS IS A CONTROLLED SPACING COMMAND! Do not allow blank lines or unintentional
% spaces to enter the definition - use % at the end of each line
\def\@maketitle{\newpage
\bgroup\par\vskip\IEEEtitletopspace\vskip\IEEEtitletopspaceextra\centering%
\ifCLASSOPTIONtechnote% technotes, V1.8a abstract and index terms are not treated differently for compsoc technotes
   {\bfseries\large\@IEEEcompsoconly{\Large\sffamily}\@title\par}\vskip 1.3em{\lineskip .5em\@IEEEcompsoconly{\large\sffamily}\@author
   \@IEEEspecialpapernotice\par}\relax
\else% not a technote
   \vskip0.2em{\Huge\ifCLASSOPTIONtransmag\bfseries\LARGE\fi\@IEEEcompsoconly{\sffamily}\@IEEEcompsocconfonly{\normalfont\normalsize\vskip 2\@IEEEnormalsizeunitybaselineskip
   \bfseries\Large}\@IEEEcompsocnotconfonly{\vskip 0.75\@IEEEnormalsizeunitybaselineskip}\@title\par}\relax
   \@IEEEcompsocnotconfonly{\vskip 0.5\@IEEEnormalsizeunitybaselineskip}\vskip1.0em\par%
   % V1.6 handle \author differently if in conference mode
   \ifCLASSOPTIONconference%
      {\@IEEEspecialpapernotice\mbox{}\vskip\@IEEEauthorblockconfadjspace%
       \mbox{}\hfill\begin{@IEEEauthorhalign}\@author\end{@IEEEauthorhalign}\hfill\mbox{}\par}\relax
   \else% peerreviewca, peerreview or journal
      \ifCLASSOPTIONpeerreviewca
         % peerreviewca handles author names just like conference mode
         {\@IEEEcompsoconly{\sffamily}\@IEEEspecialpapernotice\mbox{}\vskip\@IEEEauthorblockconfadjspace%
          \mbox{}\hfill\begin{@IEEEauthorhalign}\@author\end{@IEEEauthorhalign}\hfill\mbox{}\par
          {\@IEEEcompsoconly{\vskip 1.5em\relax
           \@IEEEtitleabstractindextextbox{\@IEEEtitleabstractindextext}\par\noindent\hfill
           \IEEEcompsocdiamondline\hfill\hbox{}\par}}}\relax
      \else% journal, peerreview or transmag
         \ifCLASSOPTIONtransmag
            % transmag also handles author names just like conference mode
            % it also uses \@IEEEtitleabstractindextex, but with one line less
            % space above, and one more below
           {\@IEEEspecialpapernotice\mbox{}\vskip\@IEEEauthorblockconfadjspace%
            \mbox{}\hfill\begin{@IEEEauthorhalign}\@author\end{@IEEEauthorhalign}\hfill\mbox{}\par
           {\vspace{0.5\baselineskip}\relax\@IEEEtitleabstractindextextbox{\@IEEEtitleabstractindextext}\vspace{-1\baselineskip}\par}}\relax
         \else% journal or peerreview
           {\lineskip.5em\@IEEEcompsoconly{\sffamily}\sublargesize\@author\@IEEEspecialpapernotice\par
           {\@IEEEcompsoconly{\vskip 1.5em\relax
            \@IEEEtitleabstractindextextbox{\@IEEEtitleabstractindextext}\par\noindent\hfill
            \IEEEcompsocdiamondline\hfill\hbox{}\par}}}\relax
         \fi
      \fi
   \fi
\fi\par\addvspace{0.5\baselineskip}\egroup}


% V1.7 Computer Society "diamond line" which follows index terms for nonconference papers
% V1.8a full width diamond line for single column use
\def\@IEEEcompsocdiamondlinei{\vrule depth 0pt height 0.5pt width 4cm\nobreak\hspace{7.5pt}\nobreak
\raisebox{-3.5pt}{\fontfamily{pzd}\fontencoding{U}\fontseries{m}\fontshape{n}\fontsize{11}{12}\selectfont\char70}\nobreak
\hspace{7.5pt}\nobreak\vrule depth 0pt height 0.5pt width 4cm\relax}
% V1.8a narrower width diamond line for double column use
\def\@IEEEcompsocdiamondlineii{\vrule depth 0pt height 0.5pt width 2.5cm\nobreak\hspace{7.5pt}\nobreak
\raisebox{-3.5pt}{\fontfamily{pzd}\fontencoding{U}\fontseries{m}\fontshape{n}\fontsize{11}{12}\selectfont\char70}\nobreak
\hspace{7.5pt}\nobreak\vrule depth 0pt height 0.5pt width 2.5cm\relax}
% V1.8a bare core without rules to base a last resort on for very narrow linewidths
\def\@IEEEcompsocdiamondlineiii{\mbox{}\nobreak\hspace{7.5pt}\nobreak
\raisebox{-3.5pt}{\fontfamily{pzd}\fontencoding{U}\fontseries{m}\fontshape{n}\fontsize{11}{12}\selectfont\char70}\nobreak
\hspace{7.5pt}\nobreak\mbox{}\relax}

% V1.8a allow \IEEEcompsocdiamondline to adjust for different linewidths.
% Use \@IEEEcompsocdiamondlinei if its width is less than 0.66\linewidth (0.487 nominal for single column)
% if not, fall back to \@IEEEcompsocdiamondlineii if its width is less than 0.75\linewidth (0.659 nominal for double column)
% if all else fails, try to make a custom diamondline based on the abnormally narrow linewidth
\def\IEEEcompsocdiamondline{\settowidth{\@IEEEtrantmpdimenA}{\@IEEEcompsocdiamondlinei}\relax
\ifdim\@IEEEtrantmpdimenA<0.66\linewidth\relax\@IEEEcompsocdiamondlinei\relax
\else
\settowidth{\@IEEEtrantmpdimenA}{\@IEEEcompsocdiamondlineii}\relax
\ifdim\@IEEEtrantmpdimenA<0.75\linewidth\relax\@IEEEcompsocdiamondlineii\relax
\else
\settowidth{\@IEEEtrantmpdimenA}{\@IEEEcompsocdiamondlineiii}\relax
\@IEEEtrantmpdimenB=\linewidth\relax
\addtolength{\@IEEEtrantmpdimenB}{-1\@IEEEtrantmpdimenA}\relax
\vrule depth 0pt height 0.5pt width 0.33\@IEEEtrantmpdimenB\@IEEEcompsocdiamondlineiii\vrule depth 0pt height 0.5pt width 0.33\@IEEEtrantmpdimenB\relax
\fi\fi}


% V1.7 standard LateX2e \thanks, but with \itshape under compsoc. Also make it a \long\def
% We also need to trigger the one-shot footnote rule
\def\@IEEEtriggeroneshotfootnoterule{\global\@IEEEenableoneshotfootnoteruletrue}


\long\def\thanks#1{\footnotemark
    \protected@xdef\@thanks{\@thanks
        \protect\footnotetext[\the\c@footnote]{\@IEEEcompsoconly{\itshape
        \protect\@IEEEtriggeroneshotfootnoterule\relax}\ignorespaces#1}}}
\let\@thanks\@empty


% V1.7 allow \author to contain \par's. This is needed to allow \thanks to contain \par.
\long\def\author#1{\gdef\@author{#1}}


% in addition to setting up IEEEitemize, we need to remove a baselineskip space above and
% below it because \list's \pars introduce blank lines because of the footnote struts.
\def\@IEEEsetupcompsocitemizelist{\def\labelitemi{$\bullet$}%
\setlength{\IEEElabelindent}{0pt}\setlength{\labelsep}{1.2em}\setlength{\parskip}{0pt}%
\setlength{\partopsep}{0pt}\setlength{\topsep}{0.5\baselineskip}\vspace{-1\baselineskip}\relax}


% flag for fake non-compsoc \IEEEcompsocthanksitem - prevents line break on very first item
\newif\if@IEEEbreakcompsocthanksitem \@IEEEbreakcompsocthanksitemfalse

\ifCLASSOPTIONcompsoc
% V1.7 compsoc bullet item \thanks
% also, we need to redefine this to destroy the argument in \IEEEquantizevspace
\long\def\IEEEcompsocitemizethanks#1{\relax\@IEEEbreakcompsocthanksitemfalse\footnotemark
    \protected@xdef\@thanks{\@thanks
        \protect\footnotetext[\the\c@footnote]{\itshape\protect\@IEEEtriggeroneshotfootnoterule
        {\let\IEEEiedlistdecl\relax\protect\begin{IEEEitemize}[\protect\@IEEEsetupcompsocitemizelist]\ignorespaces#1\relax
        \protect\end{IEEEitemize}}\protect\vspace{-1\baselineskip}}}}
\DeclareRobustCommand*{\IEEEcompsocthanksitem}{\item}
\else
% non-compsoc, allow for dual compilation via rerouting to normal \thanks
\long\def\IEEEcompsocitemizethanks#1{\thanks{#1}}
% redirect to "pseudo-par" \hfil\break\indent after swallowing [] from \IEEEcompsocthanksitem[]
\DeclareRobustCommand{\IEEEcompsocthanksitem}{\@ifnextchar [{\@IEEEthanksswallowoptionalarg}%
{\@IEEEthanksswallowoptionalarg[\relax]}}
% be sure and break only after first item, be sure and ignore spaces after optional argument
\def\@IEEEthanksswallowoptionalarg[#1]{\relax\if@IEEEbreakcompsocthanksitem\hfil\break
\indent\fi\@IEEEbreakcompsocthanksitemtrue\ignorespaces}
\fi


% V1.6b define the \IEEEpeerreviewmaketitle as needed
\ifCLASSOPTIONpeerreview
\def\IEEEpeerreviewmaketitle{\@IEEEcleardoublepage{empty}%
\ifCLASSOPTIONtwocolumn
\twocolumn[{\IEEEquantizevspace{\@IEEEpeerreviewmaketitle}[\IEEEquantizedisabletitlecmds]{0pt}[-\topskip]{\baselineskip}{\@IEEENORMtitlevspace}{\@IEEEMINtitlevspace}}]
\else
\newpage\@IEEEpeerreviewmaketitle\@IEEEstatictitlevskip
\fi
\thispagestyle{IEEEtitlepagestyle}}
\else
% \IEEEpeerreviewmaketitle does nothing if peer review option has not been selected
\def\IEEEpeerreviewmaketitle{\relax}
\fi

% peerreview formats the repeated title like the title in journal papers.
\def\@IEEEpeerreviewmaketitle{\bgroup\par\addvspace{0.5\baselineskip}\centering\@IEEEcompsoconly{\sffamily}%
\normalfont\normalsize\vskip0.2em{\Huge\@title\par}\vskip1.0em\par
\par\addvspace{0.5\baselineskip}\egroup}



% V1.6 
% this is a static rubber spacer between the title/authors and the main text
% used for single column text, or when the title appears in the first column
% of two column text (technotes). 
\def\@IEEEstatictitlevskip{{\normalfont\normalsize
% adjust spacing to next text
% v1.6b handle peer review papers
\ifCLASSOPTIONpeerreview
% for peer review papers, the same value is used for both title pages
% regardless of the other paper modes
   \vskip 1\baselineskip plus 0.375\baselineskip minus 0.1875\baselineskip
\else
   \ifCLASSOPTIONconference% conference
      \vskip 1\baselineskip plus 0.375\baselineskip minus 0.1875\baselineskip%
   \else%
      \ifCLASSOPTIONtechnote% technote
         \vskip 1\baselineskip plus 0.375\baselineskip minus 0.1875\baselineskip%
      \else% journal uses more space
         \vskip 2.5\baselineskip plus 0.75\baselineskip minus 0.375\baselineskip%
      \fi
   \fi
\fi}}


% set the nominal and minimum values for the quantized title spacer
% the quantization algorithm will not allow the spacer size to
% become less than \@IEEEMINtitlevspace - instead it will be lengthened
% default to journal values
\def\@IEEENORMtitlevspace{2.5\baselineskip}
\def\@IEEEMINtitlevspace{2\baselineskip}
% conferences and technotes need tighter spacing
\ifCLASSOPTIONconference% conference
  \def\@IEEENORMtitlevspace{1\baselineskip}
  \def\@IEEEMINtitlevspace{0.75\baselineskip}
\fi
\ifCLASSOPTIONtechnote% technote
  \def\@IEEENORMtitlevspace{1\baselineskip}
  \def\@IEEEMINtitlevspace{0.75\baselineskip}
\fi


% V1.8a
\def\IEEEquantizevspace{\begingroup\@ifstar{\@IEEEquantizevspacestarformtrue\@IEEEquantizevspace}{\@IEEEquantizevspacestarformfalse\@IEEEquantizevspace}}
% \IEEEquantizevspace[output dimen register]{object}[object decl]
%                    {top baselineskip}
%                    [offset][prevdepth][lineskip limit][lineskip]
%                    {unit height}{nominal vspace}{minimum vspace}
%
% Calculates and creates the vspace needed to make the combined height with
% the given object an integer multiple of the given unit height. This command
% is more general than the older \@IEEEdynamictitlevspace it replaces.
%
% The star form has no effect at present, but is reserved for future use.
%
% If the optional argument [output dimen register] is given, the calculated
% vspace height is stored in the given output dimen (or skip) register
% and no other action is taken, otherwise the object followed by a vspace*
% of the appropriate height is evaluated/output.
%
% The optional object decl (declarations) is code that is evaluated just
% before the object's height is evaluated. Its intented purpose is to allow
% for the alteration or disabling of code within the object during internal
% height evaluation (e.g., \long\def\thanks#1{\relax} ).
% This special code is not invoked if/when the object is rendered at the end.
%
% The nominal vspace is the target value of the added vspace and the minimum
% vspace is the lower allowed limit. The vspacer will be the value that achieves
% integral overall height, in terms of the given unit height, that is closest
% to the nominal vspace and that is not less than the specified minimum vspace.
%
% The line spacing algorithm of TeX is somewhat involved and requires special
% care with regard to the first line of a vertical list (which is indicated
% when \prevdepth is -1000pt or less). top baselineskip specifies the
% baselineskip or topskip used prior to the object. If the height of the
% first line of the object is greater than the given top baselineskip, then
% the top baselineskip is subtracted from the height of the first line and
% that difference is considered along with the rest of the object height
% (because the object will be shifted down by an amount = 
% top line height - top baselineskip). Otherwise, the height of the first line
% of the object is ignored as far as the calculations are concerned.
% This algorithm is adequate for objects that appear at the top of a page
% (e.g., titles) where \topskip spacing is used.
%
% However, as explained on page 78 of the TeXbook, interline spacing is more
% complex when \baselineskip is being used (indicated by \prevdepth > 
% -1000pt). The four optional parameters offset, prevdepth, lineskip limit and
% lineskip are assumed to be equal to be 0pt, \prevdepth, \lineskiplimit and
% \lineskip, respectively, if they are omitted.
%
% The prevdepth is the depth of the line before the object, the lineskip limit
% specifies how close the top of the object can come to the bottom of the
% previous line before \baselineskip is ignored and \lineskip is inserted
% between the object and the line above it. Lineskip does not come into
% play unless the first line of the object is high enough to "get too close"
% (as specified by lineskiplimit) to the line before it. The the prevdepth,
% lineskip limit, and lineskip optional parameters are not needed for the
% first object/line on a page (i.e., prevdepth <= -1000pt) where the simplier
% \topskip spacing rules are in effect.
%
% Offset is a manual adjustment that is added to the height calculations of
% object irrespective of the value of \prevdepth. It is useful when the top
% baselineskip will result in a noninteger unit height object placement even
% if the object itself has integral height. e.g., a footnotesize baselineskip
% is used before the object, thus an offset of, say -3pt, can be given as a
% correction.

% Common combinations of these parameters include:
%
% top baselineskip:   (and default values for offset, prevdepth, etc.)
% \topskip            % for objects that appear at the top of a page
% \maxdimen           % always ignore the height of the top line
% 0pt                 % always consider any positive height of the top line
%
% for objects to appear inline in normal text:
% top baselineskip = \baselineskip
%
% set prevdepth = -1000pt and top baselineskip = 0pt to consider the
% overall height of the object without any other external skip
% consideration

\newif\if@IEEEquantizevspacestarform       % flag to indicate star form
\newif\if@IEEEquantizevspaceuseoutdimenreg % flag to indicate output dimen register is to be used
% Use our own private registers because the object could contain a
% structure that uses the existing tmp scratch pad registers
\newdimen\@IEEEquantizeheightA
\newdimen\@IEEEquantizeheightB
\newdimen\@IEEEquantizeheightC
\newdimen\@IEEEquantizeprevdepth % need to save this early as can change
\newcount\@IEEEquantizemultiple
\newbox\@IEEEquantizeboxA


\def\@IEEEquantizevspace{\@ifnextchar [{\@IEEEquantizevspaceuseoutdimenregtrue\@@IEEEquantizevspace}{\@IEEEquantizevspaceuseoutdimenregfalse\@@IEEEquantizevspace[]}}


\long\def\@@IEEEquantizevspace[#1]#2{\relax
% acquire and store
% #1 optional output dimen register
% #2 object
\edef\@IEEEquantizeoutdimenreg{#1}\relax
% allow for object specifications that contain parameters
\@IEEEtrantmptoksA={#2}\relax
\long\edef\@IEEEquantizeobject{\the\@IEEEtrantmptoksA}\relax
\@ifnextchar [{\@@@IEEEquantizevspace}{\@@@IEEEquantizevspace[\relax]}}

\long\def\@@@IEEEquantizevspace[#1]#2{\relax
% acquire and store
% [#1] optional object decl, is \relax if not given by user
% #2 top baselineskip
% allow for object decl specifications that have parameters
\@IEEEtrantmptoksA={#1}\relax
\long\edef\@IEEEquantizeobjectdecl{\the\@IEEEtrantmptoksA}\relax
\edef\@IEEEquantizetopbaselineskip{#2}\ivIEEEquantizevspace}

% acquire optional argument set and store
% [offset][prevdepth][lineskip limit][lineskip]
\def\ivIEEEquantizevspace{\@ifnextchar [{\@vIEEEquantizevspace}{\@vIEEEquantizevspace[0pt]}}
\def\@vIEEEquantizevspace[#1]{\edef\@IEEEquantizeoffset{#1}\@ifnextchar [{\@viIEEEquantizevspace}{\@viIEEEquantizevspace[\prevdepth]}}
\def\@viIEEEquantizevspace[#1]{\@IEEEquantizeprevdepth=#1\relax\@ifnextchar [{\@viiIEEEquantizevspace}{\@viiIEEEquantizevspace[\lineskiplimit]}}
\def\@viiIEEEquantizevspace[#1]{\edef\@IEEEquantizelineskiplimit{#1}\@ifnextchar [{\@viiiIEEEquantizevspace}{\@viiiIEEEquantizevspace[\lineskip]}}
\def\@viiiIEEEquantizevspace[#1]{\edef\@IEEEquantizelineskip{#1}\@ixIEEEquantizevspace}

% main routine
\def\@ixIEEEquantizevspace#1#2#3{\relax
\edef\@IEEEquantizeunitheight{#1}\relax
\edef\@IEEEquantizenomvspace{#2}\relax
\edef\@IEEEquantizeminvspace{#3}\relax
% \@IEEEquantizeoutdimenreg
% \@IEEEquantizeobject
% \@IEEEquantizeobjectdecl
% \@IEEEquantizetopbaselineskip
% \@IEEEquantizeoffset
% \@IEEEquantizeprevdepth
% \@IEEEquantizelineskiplimit
% \@IEEEquantizelineskip
% \@IEEEquantizeunitheight
% \@IEEEquantizenomvspace
% \@IEEEquantizeminvspace
% get overall height of object
\setbox\@IEEEquantizeboxA\vbox{\begingroup\@IEEEquantizeobjectdecl\@IEEEquantizeobject\relax\endgroup}\relax
\@IEEEquantizeheightA\ht\@IEEEquantizeboxA\relax
% get height of first line of object
\setbox\@IEEEquantizeboxA\vtop{\begingroup\@IEEEquantizeobjectdecl\@IEEEquantizeobject\relax\endgroup}\relax
\@IEEEquantizeheightB\ht\@IEEEquantizeboxA\relax
\ifdim\@IEEEquantizeprevdepth>-1000pt\relax % prevdepth > -1000pf means full baselineskip\lineskip rules in effect
% lineskip spacing rule takes effect if height of top line > baselineskip - prevdepth - lineskiplimit, 
% otherwise the baselineskip rule is in effect and the height of the first line does not matter at all.
\@IEEEquantizeheightC=\@IEEEquantizetopbaselineskip\relax
\advance\@IEEEquantizeheightC-\@IEEEquantizeprevdepth\relax
\advance\@IEEEquantizeheightC-\@IEEEquantizelineskiplimit\relax % this works even though \@IEEEquantizelineskiplimit is a macro because TeX allows --10pt notation
\ifdim\@IEEEquantizeheightB>\@IEEEquantizeheightC\relax
% lineskip spacing rule is in effect i.e., the object is going to be shifted down relative to the
% baselineskip set position by its top line height (already a part of the total height) + prevdepth + lineskip - baselineskip
\advance\@IEEEquantizeheightA\@IEEEquantizeprevdepth\relax
\advance\@IEEEquantizeheightA\@IEEEquantizelineskip\relax
\advance\@IEEEquantizeheightA-\@IEEEquantizetopbaselineskip\relax
\else
% height of first line <= \@IEEEquantizetopbaselineskip - \@IEEEquantizeprevdepth - \@IEEEquantizelineskiplimit
% standard baselineskip rules are in effect, so don't consider height of first line
\advance\@IEEEquantizeheightA-\@IEEEquantizeheightB\relax
\fi
%
\else % prevdepth <= -1000pt, simplier \topskip type rules in effect
\ifdim\@IEEEquantizeheightB>\@IEEEquantizetopbaselineskip
% height of top line (already included in the total height) in excess of
% baselineskip is the amount it will be downshifted
\advance\@IEEEquantizeheightA-\@IEEEquantizetopbaselineskip\relax
\else
% height of first line is irrelevant, remove it
\advance\@IEEEquantizeheightA-\@IEEEquantizeheightB\relax
\fi
\fi % prevdepth <= -1000pt
%
% adjust height for any manual offset
\advance\@IEEEquantizeheightA\@IEEEquantizeoffset\relax
% add in nominal spacer
\advance\@IEEEquantizeheightA\@IEEEquantizenomvspace\relax
% check for nonzero unitheight
\@IEEEquantizeheightB=\@IEEEquantizeunitheight\relax
\ifnum\@IEEEquantizeheightB=0\relax
\@IEEEclspkgerror{IEEEquantizevspace unit height cannot be zero. Assuming 10pt.}%
{Division by zero is not allowed.}
\@IEEEquantizeheightB=10pt\relax
\fi
% get integer number of lines
\@IEEEquantizemultiple=\@IEEEquantizeheightA\relax
\divide\@IEEEquantizemultiple\@IEEEquantizeheightB\relax
% set A to contain the excess height over the \@IEEEquantizemultiple of lines
% A = height - multiple*unitheight
\@IEEEquantizeheightC\@IEEEquantizeheightB\relax
\multiply\@IEEEquantizeheightC\@IEEEquantizemultiple\relax
\advance\@IEEEquantizeheightA-\@IEEEquantizeheightC\relax
% set B to contain the height short of \@IEEEquantizemultiple+1 of lines
% B = unitheight - A
\advance\@IEEEquantizeheightB-\@IEEEquantizeheightA\relax
% choose A or B based on which is closer
\@IEEEquantizeheightC\@IEEEquantizenomvspace\relax
\ifdim\@IEEEquantizeheightA<\@IEEEquantizeheightB\relax
% C = nomvspace - A, go with lower
\advance\@IEEEquantizeheightC-\@IEEEquantizeheightA\relax
\else
% C = nomvspace + B, go with upper
\advance\@IEEEquantizeheightC\@IEEEquantizeheightB\relax
\fi
% if violate lower bound, use next integer bound
\ifdim\@IEEEquantizeheightC<\@IEEEquantizeminvspace\relax
% A + B = unitheight
\advance\@IEEEquantizeheightC\@IEEEquantizeheightA\relax
\advance\@IEEEquantizeheightC\@IEEEquantizeheightB\relax
\fi
% export object and spacer outside of group
\global\let\@IEEEquantizeobjectout\@IEEEquantizeobject\relax
\global\@IEEEquantizeheightC\@IEEEquantizeheightC\relax
\endgroup
\if@IEEEquantizevspaceuseoutdimenreg
\@IEEEquantizeoutdimenreg=\@IEEEquantizeheightC\relax
\else
\@IEEEquantizeobjectout\relax
\vskip\@IEEEquantizeheightC\relax
\fi}


% user command to disable all global assignments, possible use within object decl
\def\IEEEquantizedisableglobal{\let\global\relax
\let\gdef\def
\let\xdef\edef}
% user command to allow for the disabling of \thanks and other commands, possible use within object decl
\def\IEEEquantizedisabletitlecmds{\long\def\thanks##1{\relax}\relax
\long\def\IEEEcompsocitemizethanks##1{\relax}\def\newpage{\relax}}





% V1.6
% we allow the user access to the last part of the title area
% useful in emergencies such as when a different spacing is needed
% This text is NOT compensated for in the dynamic sizer.
\let\@IEEEaftertitletext=\relax
\long\def\IEEEaftertitletext#1{\def\@IEEEaftertitletext{#1}}


% V1.7 provide a way for users to enter abstract and keywords
% into the onecolumn title are. This text is compensated for
% in the dynamic sizer.
\let\@IEEEtitleabstractindextext=\relax
\long\def\IEEEtitleabstractindextext#1{\def\@IEEEtitleabstractindextext{#1}}

% V1.7 provide a way for users to get the \@IEEEtitleabstractindextext if
% not in compsoc or transmag journal mode - this way abstract and keywords
% can still be placed in their conventional position if not in those modes.
\def\IEEEdisplaynontitleabstractindextext{%
% display for all conference formats
\ifCLASSOPTIONconference\@IEEEtitleabstractindextext\relax
\else% non-conferences
  % V1.8a display for all technotes
  \ifCLASSOPTIONtechnote\@IEEEtitleabstractindextext\relax
  % V1.8a add diamond line after abstract and index terms for compsoc technotes
  \@IEEEcompsoconly{\noindent\hfill\IEEEcompsocdiamondline\hfill\hbox{}\par}\relax
  \else % non-conferences and non-technotes
    \ifCLASSOPTIONcompsoc% display if not compsoc and not transmag
    \else
      \ifCLASSOPTIONtransmag
      \else% not compsoc journal nor transmag journal
         \@IEEEtitleabstractindextext\relax
      \fi
    \fi
  \fi
\fi}


% command to allow alteration of baselinestretch, but only if the current
% baselineskip is unity. Used to tweak the compsoc abstract and keywords line spacing.
\def\@IEEEtweakunitybaselinestretch#1{{\def\baselinestretch{1}\selectfont
\global\@tempskipa\baselineskip}\ifnum\@tempskipa=\baselineskip%
\def\baselinestretch{#1}\selectfont\fi\relax}


% abstract and keywords are in \small, except 
% for 9pt docs in which they are in \footnotesize
% Because 9pt docs use an 8pt footnotesize, \small
% becomes a rather awkward 8.5pt
\def\@IEEEabskeysecsize{\small}
\ifx\CLASSOPTIONpt\@IEEEptsizenine
 \def\@IEEEabskeysecsize{\footnotesize}
\fi

% compsoc journals use \footnotesize, compsoc conferences use normalsize
\@IEEEcompsoconly{\def\@IEEEabskeysecsize{\footnotesize}}
\@IEEEcompsocconfonly{\def\@IEEEabskeysecsize{\small}}


% V1.6 have abstract and keywords strip leading spaces, pars and newlines
% so that spacing is more tightly controlled.
\def\abstract{\normalfont
    \if@twocolumn
      \@IEEEabskeysecsize\bfseries\textit{\abstractname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\vspace{-1.78ex}\@IEEEabskeysecsize\textbf{\abstractname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize
    \fi\@IEEEgobbleleadPARNLSP}
% V1.6 The IEEE wants only 1 pica from end of abstract to introduction heading when in 
% conference mode (the heading already has this much above it)
\def\endabstract{\relax\ifCLASSOPTIONconference\vspace{0ex}\else\vspace{1.34ex}\fi\par\if@twocolumn\else\endquotation\fi
    \normalfont\normalsize}

\def\IEEEkeywords{\normalfont
    \if@twocolumn
      \@IEEEabskeysecsize\bfseries\textit{\IEEEkeywordsname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\@IEEEabskeysecsize\textbf{\IEEEkeywordsname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize
    \fi\@IEEEgobbleleadPARNLSP}
\def\endIEEEkeywords{\relax\ifCLASSOPTIONtechnote\vspace{1.34ex}\else\vspace{0.67ex}\fi
    \par\if@twocolumn\else\endquotation\fi%
    \normalfont\normalsize}

% V1.7 compsoc keywords index terms
\ifCLASSOPTIONcompsoc
  \ifCLASSOPTIONconference% compsoc conference
\def\abstract{\normalfont\@IEEEtweakunitybaselinestretch{1.15}\bfseries
    \if@twocolumn
      \@IEEEabskeysecsize\noindent\textit{\abstractname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\vspace{-1.78ex}\@IEEEabskeysecsize\textbf{\abstractname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize%
    \fi\@IEEEgobbleleadPARNLSP}
\def\IEEEkeywords{\normalfont\@IEEEtweakunitybaselinestretch{1.15}\bfseries
    \if@twocolumn
      \@IEEEabskeysecsize\vskip 0.5\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip\noindent
      \textit{\IEEEkeywordsname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\@IEEEabskeysecsize\textbf{\IEEEkeywordsname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize%
    \fi\@IEEEgobbleleadPARNLSP}
  \else% compsoc not conference
\def\abstract{\normalfont\@IEEEtweakunitybaselinestretch{1.15}\sffamily
    \if@twocolumn
      \@IEEEabskeysecsize\noindent\textbf{\abstractname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\vspace{-1.78ex}\@IEEEabskeysecsize\textbf{\abstractname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize%
    \fi\@IEEEgobbleleadPARNLSP}
\def\IEEEkeywords{\normalfont\@IEEEtweakunitybaselinestretch{1.15}\sffamily
    \if@twocolumn
      \@IEEEabskeysecsize\vskip 0.5\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip\noindent
      \textbf{\IEEEkeywordsname}---\relax
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\@IEEEabskeysecsize\textbf{\IEEEkeywordsname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize%
    \fi\@IEEEgobbleleadPARNLSP}
  \fi
\fi

% V1.8 transmag keywords index terms
% no abstract name, use indentation
\ifCLASSOPTIONtransmag
\def\abstract{\normalfont\parindent 1em\relax
    \if@twocolumn
      \@IEEEabskeysecsize\bfseries\indent
    \else
      \bgroup\par\addvspace{0.5\baselineskip}\centering\vspace{-1.78ex}\@IEEEabskeysecsize
      \textbf{\abstractname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize
    \fi\@IEEEgobbleleadPARNLSP}

\def\IEEEkeywords{\normalfont\parindent 1em\relax
    \if@twocolumn
      \@IEEEabskeysecsize\vspace{1\baselineskip}\bfseries\indent\textit{\IEEEkeywordsname}---\relax
    \else
      \bgroup\par\vspace{1\baselineskip}\centering\@IEEEabskeysecsize
      \textbf{\IEEEkeywordsname}\par\addvspace{0.5\baselineskip}\egroup\quotation\@IEEEabskeysecsize
    \fi\@IEEEgobbleleadPARNLSP}
\fi



% gobbles all leading \, \\ and \par, upon finding first token that
% is not a \ , \\ or a \par, it ceases and returns that token
% 
% used to strip leading \, \\ and \par from the input
% so that such things in the beginning of an environment will not
% affect the formatting of the text
\long\def\@IEEEgobbleleadPARNLSP#1{\let\@IEEEswallowthistoken=0%
\let\@IEEEgobbleleadPARNLSPtoken#1%
\let\@IEEEgobbleleadPARtoken=\par%
\let\@IEEEgobbleleadNLtoken=\\%
\let\@IEEEgobbleleadSPtoken=\ %
\def\@IEEEgobbleleadSPMACRO{\ }%
\ifx\@IEEEgobbleleadPARNLSPtoken\@IEEEgobbleleadPARtoken%
\let\@IEEEswallowthistoken=1%
\fi%
\ifx\@IEEEgobbleleadPARNLSPtoken\@IEEEgobbleleadNLtoken%
\let\@IEEEswallowthistoken=1%
\fi%
\ifx\@IEEEgobbleleadPARNLSPtoken\@IEEEgobbleleadSPtoken%
\let\@IEEEswallowthistoken=1%
\fi%
% a control space will come in as a macro
% when it is the last one on a line
\ifx\@IEEEgobbleleadPARNLSPtoken\@IEEEgobbleleadSPMACRO%
\let\@IEEEswallowthistoken=1%
\fi%
% if we have to swallow this token, do so and taste the next one
% else spit it out and stop gobbling
\ifx\@IEEEswallowthistoken 1\let\@IEEEnextgobbleleadPARNLSP=\@IEEEgobbleleadPARNLSP\else%
\let\@IEEEnextgobbleleadPARNLSP=#1\fi%
\@IEEEnextgobbleleadPARNLSP}%




% TITLING OF SECTIONS
\def\@IEEEsectpunct{:\ \,}  % Punctuation after run-in section heading  (headings which are
                            % part of the paragraphs), need little bit more than a single space
                            % spacing from section number to title
% compsoc conferences use regular period/space punctuation
\ifCLASSOPTIONcompsoc
\ifCLASSOPTIONconference
\def\@IEEEsectpunct{.\ }
\fi\fi


\def\@seccntformat#1{\csname the#1dis\endcsname\hskip 0.5em\relax}

\ifCLASSOPTIONcompsoc
% compsoc journals need extra spacing
\ifCLASSOPTIONconference\else
\def\@seccntformat#1{\csname the#1dis\endcsname\hskip 1em\relax}
\fi\fi

%v1.7 put {} after #6 to allow for some types of user font control
%and use \@@par rather than \par
\def\@sect#1#2#3#4#5#6[#7]#8{%
  \ifnum #2>\c@secnumdepth
     \let\@svsec\@empty
  \else
     \refstepcounter{#1}%
     % load section label and spacer into \@svsec
     \protected@edef\@svsec{\@seccntformat{#1}\relax}%
  \fi%
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@% tempskipa determines whether is treated as a high
     \begingroup #6{\relax% or low level heading
      \noindent % subsections are NOT indented
       % print top level headings. \@svsec is label, #8 is heading title
       % The IEEE does not block indent the section title text, it flows like normal
       {\hskip #3\relax\@svsec}{\interlinepenalty \@M #8\@@par}}%
     \endgroup
     \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth\relax\else
               \protect\numberline{\csname the#1\endcsname}\fi#7}%
  \else % printout low level headings
     % svsechd seems to swallow the trailing space, protect it with \mbox{}
     % got rid of sectionmark stuff
     \def\@svsechd{#6{\hskip #3\relax\@svsec #8\@IEEEsectpunct\mbox{}}%
     \addcontentsline{toc}{#1}{\ifnum #2>\c@secnumdepth\relax\else
               \protect\numberline{\csname the#1\endcsname}\fi#7}}%
  \fi%skip down
  \@xsect{#5}}


% section* handler
%v1.7 put {} after #4 to allow for some types of user font control
%and use \@@par rather than \par
\def\@ssect#1#2#3#4#5{\@tempskipa #3\relax
  \ifdim \@tempskipa>\z@
     %\begingroup #4\@hangfrom{\hskip #1}{\interlinepenalty \@M #5\par}\endgroup
     % The IEEE does not block indent the section title text, it flows like normal
     \begingroup \noindent #4{\relax{\hskip #1}{\interlinepenalty \@M #5\@@par}}\endgroup
  % svsechd swallows the trailing space, protect it with \mbox{}
  \else \def\@svsechd{#4{\hskip #1\relax #5\@IEEEsectpunct\mbox{}}}\fi
  \@xsect{#3}}


%% SECTION heading spacing and font
%%
% arguments are: #1 - sectiontype name
% (for \@sect)   #2 - section level
%                #3 - section heading indent
%                #4 - top separation (absolute value used, neg indicates not to indent main text)
%                     If negative, make stretch parts negative too!
%                #5 - (absolute value used) positive: bottom separation after heading,
%                      negative: amount to indent main text after heading
%                Both #4 and #5 negative means to indent main text and use negative top separation
%                #6 - font control
% You've got to have \normalfont\normalsize in the font specs below to prevent
% trouble when you do something like:
% \section{Note}{\ttfamily TT-TEXT} is known to ... 
% The IEEE sometimes REALLY stretches the area before a section
% heading by up to about 0.5in. However, it may not be a good
% idea to let LaTeX have quite this much rubber.
\ifCLASSOPTIONconference%
% The IEEE wants section heading spacing to decrease for conference mode
\def\section{\@startsection{section}{1}{\z@}{1.5ex plus 1.5ex minus 0.5ex}%
{0.7ex plus 1ex minus 0ex}{\normalfont\normalsize\centering\scshape}}%
\def\subsection{\@startsection{subsection}{2}{\z@}{1.5ex plus 1.5ex minus 0.5ex}%
{0.7ex plus .5ex minus 0ex}{\normalfont\normalsize\itshape}}%
\else % for journals
\def\section{\@startsection{section}{1}{\z@}{3.0ex plus 1.5ex minus 1.5ex}% V1.6 3.0ex from 3.5ex
{0.7ex plus 1ex minus 0ex}{\normalfont\normalsize\centering\scshape}}%
\def\subsection{\@startsection{subsection}{2}{\z@}{3.5ex plus 1.5ex minus 1.5ex}%
{0.7ex plus .5ex minus 0ex}{\normalfont\normalsize\itshape}}%
\fi

% for both journals and conferences
% decided to put in a little rubber above the section, might help somebody
\def\subsubsection{\@startsection{subsubsection}{3}{\parindent}{0ex plus 0.1ex minus 0.1ex}%
{0ex}{\normalfont\normalsize\itshape}}%
\def\paragraph{\@startsection{paragraph}{4}{2\parindent}{0ex plus 0.1ex minus 0.1ex}%
{0ex}{\normalfont\normalsize\itshape}}%


% compsoc
\ifCLASSOPTIONcompsoc
\ifCLASSOPTIONconference
% compsoc conference
\def\section{\@startsection{section}{1}{\z@}{1\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}%
{1\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}{\normalfont\large\bfseries}}%
\def\subsection{\@startsection{subsection}{2}{\z@}{1\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}%
{1\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}{\normalfont\sublargesize\bfseries}}%
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}{1\baselineskip plus 0.25\baselineskip minus 0.25\baselineskip}%
{0ex}{\normalfont\normalsize\bfseries}}%
\def\paragraph{\@startsection{paragraph}{4}{2\parindent}{0ex plus 0.1ex minus 0.1ex}%
{0ex}{\normalfont\normalsize}}%
\else% compsoc journals
% use negative top separation as compsoc journals do not indent paragraphs after section titles
\def\section{\@startsection{section}{1}{\z@}{-3.5ex plus -2ex minus -1.5ex}%
{0.7ex plus 1ex minus 0ex}{\normalfont\sublargesize\sffamily\bfseries\scshape}}%
% Note that subsection and smaller may not be correct for the Computer Society,
% I have to look up an example.
\def\subsection{\@startsection{subsection}{2}{\z@}{-3.5ex plus -1.5ex minus -1.5ex}%
{0.7ex plus .5ex minus 0ex}{\normalfont\normalsize\sffamily\bfseries}}%
\def\subsubsection{\@startsection{subsubsection}{3}{\z@}{-2.5ex plus -1ex minus -1ex}%
{0.5ex plus 0.5ex minus 0ex}{\normalfont\normalsize\sffamily\itshape}}%
\def\paragraph{\@startsection{paragraph}{4}{2\parindent}{-0ex plus -0.1ex minus -0.1ex}%
{0ex}{\normalfont\normalsize}}%
\fi\fi

% transmag
\ifCLASSOPTIONtransmag
\def\subsection{\@startsection{subsection}{2}{0.75\parindent}{3.5ex plus 1.5ex minus 1.5ex}%
{0.7ex plus .5ex minus 0ex}{\normalfont\normalsize\itshape}}%
\def\subsubsection{\@startsection{subsubsection}{3}{1.25\parindent}{0.1ex plus 0.1ex minus 0.1ex}%
{0.1ex}{\normalfont\normalsize\itshape}}%
\fi


% V1.8a provide for a raised line Introduction section for use with Computer
% Society papers. We have to remove any spacing glue after the section
% heading and then remove the blank line for the new paragraph after it.
% LaTeX's section handler alters \everypar and we need to propogate those
% changes outside of the \parbox lest there be spacing problems at the top
% of the next section.
\def\IEEEraisesectionheading#1{\noindent\raisebox{1.5\baselineskip}[0pt][0pt]{\parbox[b]{\columnwidth}{#1\unskip\global\everypar=\everypar}}\vspace{-1\baselineskip}\vspace{-\parskip}\par}



%% ENVIRONMENTS
% "box" symbols at end of proofs
\def\IEEEQEDclosed{\mbox{\rule[0pt]{1.3ex}{1.3ex}}} % for a filled box
% V1.6 some journals use an open box instead that will just fit around a closed one
\def\IEEEQEDopen{{\setlength{\fboxsep}{0pt}\setlength{\fboxrule}{0.2pt}\fbox{\rule[0pt]{0pt}{1.3ex}\rule[0pt]{1.3ex}{0pt}}}}
\ifCLASSOPTIONcompsoc
\def\IEEEQED{\IEEEQEDopen}   % default to open for compsoc
\else
\def\IEEEQED{\IEEEQEDclosed} % otherwise default to closed
\fi

%V1.8 flag to indicate if QED symbol is to be shown
\newif\if@IEEEQEDshow  \@IEEEQEDshowtrue
\def\IEEEproofindentspace{2\parindent}% V1.8 allow user to change indentation amount if desired
% v1.7 name change to avoid namespace collision with amsthm. Also add support
% for an optional argument.
\def\IEEEproof{\@ifnextchar[{\@IEEEproof}{\@IEEEproof[\IEEEproofname]}}
\def\@IEEEproof[#1]{\@IEEEQEDshowtrue\par\noindent\hspace{\IEEEproofindentspace}{\itshape #1: }}
\def\endIEEEproof{\if@IEEEQEDshow\hspace*{\fill}\nobreakspace\IEEEQED\fi\par}
% qedhere for equation environments, similar to AMS \qedhere
\def\IEEEQEDhereeqn{\global\@IEEEQEDshowfalse\eqno\let\eqno\relax\let\leqno\relax
                    \let\veqno\relax\hbox{\IEEEQED}}
% IEEE style qedhere for IEEEeqnarray and other environments
\def\IEEEQEDhere{\global\@IEEEQEDshowfalse\IEEEQED}
% command to disable QED at end of IEEEproof
\def\IEEEQEDoff{\global\@IEEEQEDshowfalse}


%\itemindent is set to \z@ by list, so define new temporary variable
\newdimen\@IEEEtmpitemindent

\ifCLASSOPTIONcompsoc
% V1.8a compsoc uses bold theorem titles, a period instead of a colon, vertical spacing, and hanging indentation
% V1.8 allow long theorem names to break across lines.
% Thanks to Miquel Payaro for reporting this.
\def\@begintheorem#1#2{\@IEEEtmpitemindent\itemindent\relax
    \topsep 0.2\@IEEEnormalsizeunitybaselineskip plus 0.26\@IEEEnormalsizeunitybaselineskip minus 0.05\@IEEEnormalsizeunitybaselineskip
    \rmfamily\trivlist\hangindent\parindent%
    \item[]\textit{\bfseries\noindent #1\ #2.} \itemindent\@IEEEtmpitemindent\relax}
\def\@opargbegintheorem#1#2#3{\@IEEEtmpitemindent\itemindent\relax
\topsep 0.2\@IEEEnormalsizeunitybaselineskip plus 0.26\@IEEEnormalsizeunitybaselineskip minus 0.05\@IEEEnormalsizeunitybaselineskip
\rmfamily\trivlist\hangindent\parindent%
% V1.6 The IEEE is back to using () around theorem names which are also in italics
% Thanks to Christian Peel for reporting this.
    \item[]\textit{\bfseries\noindent #1\ #2\ (#3).} \itemindent\@IEEEtmpitemindent\relax}
% V1.7 remove bogus \unskip that caused equations in theorems to collide with
% lines below.
\def\@endtheorem{\endtrivlist\vskip 0.25\@IEEEnormalsizeunitybaselineskip plus 0.26\@IEEEnormalsizeunitybaselineskip minus 0.05\@IEEEnormalsizeunitybaselineskip}
\else
%
% noncompsoc
% 
% V1.8 allow long theorem names to break across lines.
% Thanks to Miquel Payaro for reporting this.
\def\@begintheorem#1#2{\@IEEEtmpitemindent\itemindent\relax\topsep 0pt\rmfamily\trivlist%
    \item[]\textit{\indent #1\ #2:} \itemindent\@IEEEtmpitemindent\relax}
\def\@opargbegintheorem#1#2#3{\@IEEEtmpitemindent\itemindent\relax\topsep 0pt\rmfamily \trivlist%
% V1.6 The IEEE is back to using () around theorem names which are also in italics
% Thanks to Christian Peel for reporting this.
    \item[]\textit{\indent #1\ #2\ (#3):} \itemindent\@IEEEtmpitemindent\relax}
% V1.7 remove bogus \unskip that caused equations in theorems to collide with
% lines below.
\def\@endtheorem{\endtrivlist}
\fi



% V1.6
% display command for the section the theorem is in - so that \thesection
% is not used as this will be in Roman numerals when we want arabic.
% LaTeX2e uses \def\@thmcounter#1{\noexpand\arabic{#1}} for the theorem number
% (second part) display and \def\@thmcountersep{.} as a separator.
% V1.7 intercept calls to the section counter and reroute to \@IEEEthmcounterinsection
% to allow \appendix(ices} to override as needed.
%
% special handler for sections, allows appendix(ices) to override
\gdef\@IEEEthmcounterinsection#1{\arabic{#1}}
% string macro
\edef\@IEEEstringsection{section}

% redefine the #1#2[#3] form of newtheorem to use a hook to \@IEEEthmcounterinsection
% if section in_counter is used
\def\@xnthm#1#2[#3]{%
  \expandafter\@ifdefinable\csname #1\endcsname
    {\@definecounter{#1}\@newctr{#1}[#3]%
     \edef\@IEEEstringtmp{#3}
     \ifx\@IEEEstringtmp\@IEEEstringsection
     \expandafter\xdef\csname the#1\endcsname{%
     \noexpand\@IEEEthmcounterinsection{#3}\@thmcountersep
          \@thmcounter{#1}}%
     \else
     \expandafter\xdef\csname the#1\endcsname{%
       \expandafter\noexpand\csname the#3\endcsname \@thmcountersep
          \@thmcounter{#1}}%
     \fi
     \global\@namedef{#1}{\@thm{#1}{#2}}%
     \global\@namedef{end#1}{\@endtheorem}}}



%% SET UP THE DEFAULT PAGESTYLE
\pagestyle{headings}
\pagenumbering{arabic}

% normally the page counter starts at 1
\setcounter{page}{1}
% however, for peerreview the cover sheet is page 0 or page -1
% (for duplex printing)
\ifCLASSOPTIONpeerreview
   \if@twoside
      \setcounter{page}{-1}
   \else
      \setcounter{page}{0}
   \fi
\fi

% standard book class behavior - let bottom line float up and down as
% needed when single sided
\ifCLASSOPTIONtwoside\else\raggedbottom\fi
% if two column - turn on twocolumn, allow word spacings to stretch more and
% enforce a rigid position for the last lines
\ifCLASSOPTIONtwocolumn
% the peer review option delays invoking twocolumn
   \ifCLASSOPTIONpeerreview\else
      \twocolumn
   \fi
\sloppy 
\flushbottom
\fi




% \APPENDIX and \APPENDICES definitions

% This is the \@ifmtarg command from the LaTeX ifmtarg package
% by Peter Wilson (CUA) and Donald Arseneau
% \@ifmtarg is used to determine if an argument to a command
% is present or not.
% For instance:
% \@ifmtarg{#1}{\typeout{empty}}{\typeout{has something}}
% \@ifmtarg is used with our redefined \section command if
% \appendices is invoked.
% The command \section will behave slightly differently depending
% on whether the user specifies a title: 
% \section{My appendix title}
% or not:
% \section{}
% This way, we can eliminate the blank lines where the title
% would be, and the unneeded : after Appendix in the table of
% contents 
\begingroup
\catcode`\Q=3
\long\gdef\@ifmtarg#1{\@xifmtarg#1QQ\@secondoftwo\@firstoftwo\@nil}
\long\gdef\@xifmtarg#1#2Q#3#4#5\@nil{#4}
\endgroup
% end of \@ifmtarg defs


% V1.7
% command that allows the one time saving of the original definition
% of section to \@IEEEappendixsavesection for \appendix or \appendices 
% we don't save \section here as it may be redefined later by other
% packages (hyperref.sty, etc.)
\def\@IEEEsaveoriginalsectiononce{\let\@IEEEappendixsavesection\section
\let\@IEEEsaveoriginalsectiononce\relax}

% neat trick to grab and process the argument from \section{argument}
% we process differently if the user invoked \section{} with no
% argument (title)
% note we reroute the call to the old \section*
\def\@IEEEprocessthesectionargument#1{%
\@ifmtarg{#1}{%
\@IEEEappendixsavesection*{\appendixname\nobreakspace\thesectiondis}%
\addcontentsline{toc}{section}{\appendixname\nobreakspace\thesection}}{%
\@IEEEappendixsavesection*{\appendixname\nobreakspace\thesectiondis\\* #1}%
\addcontentsline{toc}{section}{\appendixname\nobreakspace\thesection: #1}}}

% we use this if the user calls \section{} after
% \appendix-- which has no meaning. So, we ignore the
% command and its argument. Then, warn the user.
\def\@IEEEdestroythesectionargument#1{\typeout{** WARNING: Ignoring useless
\protect\section\space in Appendix (line \the\inputlineno).}}


% remember \thesection forms will be displayed in \ref calls
% and in the Table of Contents.
% The \sectiondis form is used in the actual heading itself

% appendix command for one single appendix
% normally has no heading. However, if you want a 
% heading, you can do so via the optional argument:
% \appendix[Optional Heading]
\def\appendix{\relax}
\renewcommand{\appendix}[1][]{\@IEEEsaveoriginalsectiononce\par
    % v1.6 keep hyperref's identifiers unique
    \gdef\theHsection{Appendix.A}%
    % v1.6 adjust hyperref's string name for the section
    \xdef\Hy@chapapp{appendix}%
    \setcounter{section}{0}%
    \setcounter{subsection}{0}%
    \setcounter{subsubsection}{0}%
    \setcounter{paragraph}{0}%
    \gdef\thesection{A}%
    \gdef\thesectiondis{}% 
    \gdef\thesubsection{\Alph{subsection}}%
    \gdef\@IEEEthmcounterinsection##1{A}
    \refstepcounter{section}% update the \ref counter
    \@ifmtarg{#1}{\@IEEEappendixsavesection*{\appendixname}%
                  \addcontentsline{toc}{section}{\appendixname}}{%
             \@IEEEappendixsavesection*{\appendixname\nobreakspace\\* #1}%
             \addcontentsline{toc}{section}{\appendixname: #1}}%
    % redefine \section command for appendix
    % leave \section* as is
    \def\section{\@ifstar{\@IEEEappendixsavesection*}{%
                    \@IEEEdestroythesectionargument}}% throw out the argument
                                                     % of the normal form
}



% appendices command for multiple appendices
% user then calls \section with an argument (possibly empty) to
% declare the individual appendices
\def\appendices{\@IEEEsaveoriginalsectiononce\par
    % v1.6 keep hyperref's identifiers unique
    \gdef\theHsection{Appendix.\Alph{section}}%
    % v1.6 adjust hyperref's string name for the section
    \xdef\Hy@chapapp{appendix}%
    \setcounter{section}{-1}% we want \refstepcounter to use section 0
    \setcounter{subsection}{0}%
    \setcounter{subsubsection}{0}%
    \setcounter{paragraph}{0}%
    \ifCLASSOPTIONromanappendices%
    \gdef\thesection{\Roman{section}}%
    \gdef\thesectiondis{\Roman{section}}%
    \@IEEEcompsocconfonly{\gdef\thesectiondis{\Roman{section}.}}%
    \gdef\@IEEEthmcounterinsection##1{A\arabic{##1}}
    \else%
    \gdef\thesection{\Alph{section}}%
    \gdef\thesectiondis{\Alph{section}}%
    \@IEEEcompsocconfonly{\gdef\thesectiondis{\Alph{section}.}}%
    \gdef\@IEEEthmcounterinsection##1{\Alph{##1}}
    \fi%
    \refstepcounter{section}% update the \ref counter
    \setcounter{section}{0}% NEXT \section will be the FIRST appendix
    % redefine \section command for appendices
    % leave \section* as is
    \def\section{\@ifstar{\@IEEEappendixsavesection*}{% process the *-form
                    \refstepcounter{section}% or is a new section so,
                    \@IEEEprocessthesectionargument}}% process the argument 
                                                 % of the normal form
}



% V1.7 compoc uses nonbold drop cap and small caps word style
\ifCLASSOPTIONcompsoc
  \def\IEEEPARstartFONTSTYLE{\mdseries}
  \def\IEEEPARstartWORDFONTSTYLE{\scshape}
  \def\IEEEPARstartWORDCAPSTYLE{\relax}
\fi
%
%
% \IEEEPARstart
% Definition for the big two line drop cap letter at the beginning of the
% first paragraph of journal papers. The first argument is the first letter
% of the first word, the second argument is the remaining letters of the
% first word which will be rendered in upper case.
% In V1.6 this has been completely rewritten to:
% 
% 1. no longer have problems when the user begins an environment
%    within the paragraph that uses \IEEEPARstart.
% 2. auto-detect and use the current font family
% 3. revise handling of the space at the end of the first word so that
%    interword glue will now work as normal.
% 4. produce correctly aligned edges for the (two) indented lines.
% 
% We generalize things via control macros - playing with these is fun too.
% 
% V1.7 added more control macros to make it easy for IEEEtrantools.sty users
% to change the font style.
% 
% the number of lines that are indented to clear it
% may need to increase if using decenders
\providecommand{\IEEEPARstartDROPLINES}{2}
% minimum number of lines left on a page to allow a \@IEEEPARstart
% Does not take into consideration rubber shrink, so it tends to
% be overly cautious
\providecommand{\IEEEPARstartMINPAGELINES}{2}
% V1.7 the height of the drop cap is adjusted to match the height of this text
% in the current font (when \IEEEPARstart is called).
\providecommand{\IEEEPARstartHEIGHTTEXT}{T}
% the depth the letter is lowered below the baseline
% the height (and size) of the letter is determined by the sum
% of this value and the height of the \IEEEPARstartHEIGHTTEXT in the current
% font. It is a good idea to set this value in terms of the baselineskip
% so that it can respond to changes therein.
\providecommand{\IEEEPARstartDROPDEPTH}{1.1\baselineskip}
% V1.7 the font the drop cap will be rendered in,
% can take zero or one argument.
\providecommand{\IEEEPARstartFONTSTYLE}{\bfseries}
% V1.7 any additional, non-font related commands needed to modify
% the drop cap letter, can take zero or one argument.
\providecommand{\IEEEPARstartCAPSTYLE}{\MakeUppercase}
% V1.7 the font that will be used to render the rest of the word,
% can take zero or one argument.
\providecommand{\IEEEPARstartWORDFONTSTYLE}{\relax}
% V1.7 any additional, non-font related commands needed to modify
% the rest of the word, can take zero or one argument.
\providecommand{\IEEEPARstartWORDCAPSTYLE}{\MakeUppercase}
% This is the horizontal separation distance from the drop letter to the main text.
% Lengths that depend on the font (e.g., ex, em, etc.) will be referenced
% to the font that is active when \IEEEPARstart is called. 
\providecommand{\IEEEPARstartSEP}{0.15em}
% V1.7 horizontal offset applied to the left of the drop cap.
\providecommand{\IEEEPARstartHOFFSET}{0em}
% V1.7 Italic correction command applied at the end of the drop cap.
\providecommand{\IEEEPARstartITLCORRECT}{\/}

% width of the letter output, set globally. Can be used in \IEEEPARstartSEP
% or \IEEEPARstartHOFFSET, but not the height lengths.
\newdimen\IEEEPARstartletwidth
\IEEEPARstartletwidth 0pt\relax

% definition of \IEEEPARstart
% THIS IS A CONTROLLED SPACING AREA, DO NOT ALLOW SPACES WITHIN THESE LINES
% 
% The token \@IEEEPARstartfont will be globally defined after the first use
% of \IEEEPARstart and will be a font command which creates the big letter
% The first argument is the first letter of the first word and the second
% argument is the rest of the first word(s).
\def\IEEEPARstart#1#2{\par{%
% if this page does not have enough space, break it and lets start
% on a new one
\@IEEEtranneedspace{\IEEEPARstartMINPAGELINES\baselineskip}{\relax}%
% V1.7 move this up here in case user uses \textbf for \IEEEPARstartFONTSTYLE
% which uses command \leavevmode which causes an unwanted \indent to be issued
\noindent
% calculate the desired height of the big letter
% it extends from the top of \IEEEPARstartHEIGHTTEXT in the current font
% down to \IEEEPARstartDROPDEPTH below the current baseline
\settoheight{\@IEEEtrantmpdimenA}{\IEEEPARstartHEIGHTTEXT}%
\addtolength{\@IEEEtrantmpdimenA}{\IEEEPARstartDROPDEPTH}%
% extract the name of the current font in bold
% and place it in \@IEEEPARstartFONTNAME
\def\@IEEEPARstartGETFIRSTWORD##1 ##2\relax{##1}%
{\IEEEPARstartFONTSTYLE{\selectfont\edef\@IEEEPARstartFONTNAMESPACE{\fontname\font\space}%
\xdef\@IEEEPARstartFONTNAME{\expandafter\@IEEEPARstartGETFIRSTWORD\@IEEEPARstartFONTNAMESPACE\relax}}}%
% define a font based on this name with a point size equal to the desired
% height of the drop letter
\font\@IEEEPARstartsubfont\@IEEEPARstartFONTNAME\space at \@IEEEtrantmpdimenA\relax%
% save this value as a counter (integer) value (sp points)
\@IEEEtrantmpcountA=\@IEEEtrantmpdimenA%
% now get the height of the actual letter produced by this font size
\settoheight{\@IEEEtrantmpdimenB}{\@IEEEPARstartsubfont\IEEEPARstartCAPSTYLE{#1}}%
% If something bogus happens like the first argument is empty or the
% current font is strange, do not allow a zero height.
\ifdim\@IEEEtrantmpdimenB=0pt\relax%
\typeout{** WARNING: IEEEPARstart drop letter has zero height! (line \the\inputlineno)}%
\typeout{ Forcing the drop letter font size to 10pt.}%
\@IEEEtrantmpdimenB=10pt%
\fi%
% and store it as a counter
\@IEEEtrantmpcountB=\@IEEEtrantmpdimenB%
% Since a font size doesn't exactly correspond to the height of the capital
% letters in that font, the actual height of the letter, \@IEEEtrantmpcountB,
% will be less than that desired, \@IEEEtrantmpcountA
% we need to raise the font size, \@IEEEtrantmpdimenA 
% by \@IEEEtrantmpcountA / \@IEEEtrantmpcountB
% But, TeX doesn't have floating point division, so we have to use integer
% division. Hence the use of the counters.
% We need to reduce the denominator so that the loss of the remainder will
% have minimal affect on the accuracy of the result
\divide\@IEEEtrantmpcountB by 200%
\divide\@IEEEtrantmpcountA by \@IEEEtrantmpcountB%
% Then reequalize things when we use TeX's ability to multiply by
% floating point values
\@IEEEtrantmpdimenB=0.005\@IEEEtrantmpdimenA%
\multiply\@IEEEtrantmpdimenB by \@IEEEtrantmpcountA%
% \@IEEEPARstartfont is globaly set to the calculated font of the big letter
% We need to carry this out of the local calculation area to to create the
% big letter.
\global\font\@IEEEPARstartfont\@IEEEPARstartFONTNAME\space at \@IEEEtrantmpdimenB%
% Now set \@IEEEtrantmpdimenA to the width of the big letter
% We need to carry this out of the local calculation area to set the
% hanging indent
\settowidth{\global\@IEEEtrantmpdimenA}{\@IEEEPARstartfont
\IEEEPARstartCAPSTYLE{#1\IEEEPARstartITLCORRECT}}}%
% end of the isolated calculation environment
\global\IEEEPARstartletwidth\@IEEEtrantmpdimenA\relax%
% add in the extra clearance we want
\advance\@IEEEtrantmpdimenA by \IEEEPARstartSEP\relax%
% add in the optional offset
\advance\@IEEEtrantmpdimenA by \IEEEPARstartHOFFSET\relax%
% V1.7 don't allow negative offsets to produce negative hanging indents
\@IEEEtrantmpdimenB\@IEEEtrantmpdimenA
\ifnum\@IEEEtrantmpdimenB < 0 \@IEEEtrantmpdimenB 0pt\fi
% \@IEEEtrantmpdimenA has the width of the big letter plus the
% separation space and \@IEEEPARstartfont is the font we need to use
% Now, we make the letter and issue the hanging indent command
% The letter is placed in a box of zero width and height so that other
% text won't be displaced by it.
\hangindent\@IEEEtrantmpdimenB\hangafter=-\IEEEPARstartDROPLINES%
\makebox[0pt][l]{\hspace{-\@IEEEtrantmpdimenA}%
\raisebox{-\IEEEPARstartDROPDEPTH}[0pt][0pt]{\hspace{\IEEEPARstartHOFFSET}%
\@IEEEPARstartfont\IEEEPARstartCAPSTYLE{#1\IEEEPARstartITLCORRECT}%
\hspace{\IEEEPARstartSEP}}}%
{\IEEEPARstartWORDFONTSTYLE{\IEEEPARstartWORDCAPSTYLE{\selectfont#2}}}}




% determines if the space remaining on a given page is equal to or greater
% than the specified space of argument one
% if not, execute argument two (only if the remaining space is greater than zero)
% and issue a \newpage
% 
% example: \@IEEEtranneedspace{2in}{\vfill}
% 
% Does not take into consideration rubber shrinkage, so it tends to
% be overly cautious
% Based on an example posted by Donald Arseneau
% Note this macro uses \@IEEEtrantmpdimenB internally for calculations,
% so DO NOT PASS \@IEEEtrantmpdimenB to this routine
% if you need a dimen register, import with \@IEEEtrantmpdimenA instead
\def\@IEEEtranneedspace#1#2{\penalty-100\begingroup%shield temp variable
\@IEEEtrantmpdimenB\pagegoal\advance\@IEEEtrantmpdimenB-\pagetotal% space left
\ifdim #1>\@IEEEtrantmpdimenB\relax% not enough space left
\ifdim\@IEEEtrantmpdimenB>\z@\relax #2\fi%
\newpage%
\fi\endgroup}



% IEEEbiography ENVIRONMENT
% Allows user to enter biography leaving place for picture (adapts to font size)
% As of V1.5, a new optional argument allows you to have a real graphic!
% V1.5 and later also fixes the "colliding biographies" which could happen when a 
% biography's text was shorter than the space for the photo.
% MDS 7/2001
% V1.6 prevent multiple biographies from making multiple TOC entries
\newif\if@IEEEbiographyTOCentrynotmade
\global\@IEEEbiographyTOCentrynotmadetrue

% biography counter so hyperref can jump directly to the biographies
% and not just the previous section
\newcounter{IEEEbiography}
\setcounter{IEEEbiography}{0}

% photo area size
\def\@IEEEBIOphotowidth{1.0in}    % width of the biography photo area
\def\@IEEEBIOphotodepth{1.25in}   % depth (height) of the biography photo area
% area cleared for photo
\def\@IEEEBIOhangwidth{1.14in}    % width cleared for the biography photo area
\def\@IEEEBIOhangdepth{1.25in}    % depth cleared for the biography photo area
                                  % actual depth will be a multiple of 
                                  % \baselineskip, rounded up
\def\@IEEEBIOskipN{4\baselineskip}% nominal value of the vskip above the biography

\newenvironment{IEEEbiography}[2][]{\normalfont\@IEEEcompsoconly{\sffamily}\footnotesize%
\unitlength 1in\parskip=0pt\par\parindent 1em\interlinepenalty500%
% we need enough space to support the hanging indent
% the nominal value of the spacer
% and one extra line for good measure
\@IEEEtrantmpdimenA=\@IEEEBIOhangdepth%
\advance\@IEEEtrantmpdimenA by \@IEEEBIOskipN%
\advance\@IEEEtrantmpdimenA by 1\baselineskip%
% if this page does not have enough space, break it and lets start
% with a new one
\@IEEEtranneedspace{\@IEEEtrantmpdimenA}{\relax}%
% nominal spacer can strech, not shrink use 1fil so user can out stretch with \vfill
\vskip \@IEEEBIOskipN plus 1fil minus 0\baselineskip%
% the default box for where the photo goes
\def\@IEEEtempbiographybox{{\setlength{\fboxsep}{0pt}\framebox{%
\begin{minipage}[b][\@IEEEBIOphotodepth][c]{\@IEEEBIOphotowidth}\centering PLACE\\ PHOTO\\ HERE \end{minipage}}}}%
%
% detect if the optional argument was supplied, this requires the
% \@ifmtarg command as defined in the appendix section above
% and if so, override the default box with what they want
\@ifmtarg{#1}{\relax}{\def\@IEEEtempbiographybox{\mbox{\begin{minipage}[b][\@IEEEBIOphotodepth][c]{\@IEEEBIOphotowidth}%
\centering%
#1%
\end{minipage}}}}% end if optional argument supplied
% Make an entry into the table of contents only if we have not done so before
\if@IEEEbiographyTOCentrynotmade%
% link labels to the biography counter so hyperref will jump
% to the biography, not the previous section
\setcounter{IEEEbiography}{-1}%
\refstepcounter{IEEEbiography}%
\addcontentsline{toc}{section}{Biographies}%
\global\@IEEEbiographyTOCentrynotmadefalse%
\fi%
% one more biography
\refstepcounter{IEEEbiography}%
% Make an entry for this name into the table of contents 
\addcontentsline{toc}{subsection}{#2}%
% V1.6 properly handle if a new paragraph should occur while the
% hanging indent is still active. Do this by redefining \par so
% that it will not start a new paragraph. (But it will appear to the
% user as if it did.) Also, strip any leading pars, newlines, or spaces.
\let\@IEEEBIOORGparCMD=\par% save the original \par command
\edef\par{\hfil\break\indent}% the new \par will not be a "real" \par
\settoheight{\@IEEEtrantmpdimenA}{\@IEEEtempbiographybox}% get height of biography box
\@IEEEtrantmpdimenB=\@IEEEBIOhangdepth%
\@IEEEtrantmpcountA=\@IEEEtrantmpdimenB% countA has the hang depth
\divide\@IEEEtrantmpcountA by \baselineskip%  calculates lines needed to produce the hang depth
\advance\@IEEEtrantmpcountA by 1% ensure we overestimate
% set the hanging indent
\hangindent\@IEEEBIOhangwidth%
\hangafter-\@IEEEtrantmpcountA%
% reference the top of the photo area to the top of a capital T
\settoheight{\@IEEEtrantmpdimenB}{\mbox{T}}%
% set the photo box, give it zero width and height so as not to disturb anything
\noindent\makebox[0pt][l]{\hspace{-\@IEEEBIOhangwidth}\raisebox{\@IEEEtrantmpdimenB}[0pt][0pt]{%
\raisebox{-\@IEEEBIOphotodepth}[0pt][0pt]{\@IEEEtempbiographybox}}}%
% now place the author name and begin the bio text
\noindent\textbf{#2\ }\@IEEEgobbleleadPARNLSP}{\relax\let\par=\@IEEEBIOORGparCMD\par%
% 7/2001 V1.5 detect when the biography text is shorter than the photo area
% and pad the unused area - preventing a collision from the next biography entry
% MDS
\ifnum \prevgraf <\@IEEEtrantmpcountA\relax% detect when the biography text is shorter than the photo
    \advance\@IEEEtrantmpcountA by -\prevgraf% calculate how many lines we need to pad
    \advance\@IEEEtrantmpcountA by -1\relax% we compensate for the fact that we indented an extra line
    \@IEEEtrantmpdimenA=\baselineskip% calculate the length of the padding
    \multiply\@IEEEtrantmpdimenA by \@IEEEtrantmpcountA%
    \noindent\rule{0pt}{\@IEEEtrantmpdimenA}% insert an invisible support strut
\fi%
\par\normalfont}



% V1.6
% added biography without a photo environment
\newenvironment{IEEEbiographynophoto}[1]{%
% Make an entry into the table of contents only if we have not done so before
\if@IEEEbiographyTOCentrynotmade%
% link labels to the biography counter so hyperref will jump
% to the biography, not the previous section
\setcounter{IEEEbiography}{-1}%
\refstepcounter{IEEEbiography}%
\addcontentsline{toc}{section}{Biographies}%
\global\@IEEEbiographyTOCentrynotmadefalse%
\fi%
% one more biography
\refstepcounter{IEEEbiography}%
% Make an entry for this name into the table of contents 
\addcontentsline{toc}{subsection}{#1}%
\normalfont\@IEEEcompsoconly{\sffamily}\footnotesize\interlinepenalty500%
\vskip 4\baselineskip plus 1fil minus 0\baselineskip%
\parskip=0pt\par%
\noindent\textbf{#1\ }\@IEEEgobbleleadPARNLSP}{\relax\par\normalfont}


% provide the user with some old font commands
% got this from article.cls
\DeclareOldFontCommand{\rm}{\normalfont\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*\cal{\@fontswitch\relax\mathcal}
\DeclareRobustCommand*\mit{\@fontswitch\relax\mathnormal}


% SPECIAL PAPER NOTICE COMMANDS
% 
% holds the special notice text
\def\@IEEEspecialpapernotice{\relax}
 
% for special papers, like invited papers, the user can do:
% \IEEEspecialpapernotice{(Invited Paper)} before \maketitle
\def\IEEEspecialpapernotice#1{\ifCLASSOPTIONconference%
\def\@IEEEspecialpapernotice{{\sublargesize\textit{#1}\vspace*{1em}}}%
\else%
\def\@IEEEspecialpapernotice{{\\*[1.5ex]\sublargesize\textit{#1}}\vspace*{-2ex}}%
\fi}




% PUBLISHER ID COMMANDS
% to insert a publisher's ID footer
% V1.6 \IEEEpubid has been changed so that the change in page size and style
% occurs in \maketitle. \IEEEpubid must now be issued prior to \maketitle
% use \IEEEpubidadjcol as before - in the second column of the title page
% These changes allow \maketitle to take the reduced page height into
% consideration when dynamically setting the space between the author 
% names and the maintext.
%
% the amount the main text is pulled up to make room for the
% publisher's ID footer
% The IEEE uses about 1.3\baselineskip for journals, 
% dynamic title spacing will clean up the fraction
\def\@IEEEpubidpullup{1.3\baselineskip}
\ifCLASSOPTIONtechnote
% for technotes it must be an integer of baselineskip as there can be no
% dynamic title spacing for two column mode technotes (the title is in the
% in first column) and we should maintain an integer number of lines in the
% second column
% There are some examples (such as older issues of "Transactions on
% Information Theory") in which the IEEE really pulls the text off the ID for
% technotes - about 0.55in (or 4\baselineskip). We'll use 2\baselineskip
% and call it even.
\def\@IEEEpubidpullup{2\baselineskip}
\fi

% V1.7 compsoc does not use a pullup
\ifCLASSOPTIONcompsoc
\def\@IEEEpubidpullup{0pt}
\fi

% holds the ID text
\def\@IEEEpubid{\relax}

% flag so \maketitle can tell if \IEEEpubid was called
\newif\if@IEEEusingpubid
\global\@IEEEusingpubidfalse
% issue this command in the page to have the ID at the bottom
% V1.6 use before \maketitle
\def\IEEEpubid#1{\def\@IEEEpubid{#1}\global\@IEEEusingpubidtrue}


% command which will pull up (shorten) the column it is executed in
% to make room for the publisher ID. Place in the second column of
% the title page when using \IEEEpubid
% Is smart enough not to do anything when in single column text or
% if the user hasn't called \IEEEpubid
% currently needed in for the second column of a page with the
% publisher ID. If not needed in future releases, please provide this
% command and define it as \relax for backward compatibility
% v1.6b do not allow command to operate if the peer review option has been 
% selected because \IEEEpubidadjcol will not be on the cover page.
% V1.7 do nothing if compsoc
\def\IEEEpubidadjcol{\ifCLASSOPTIONcompsoc\else\ifCLASSOPTIONpeerreview\else
\if@twocolumn\if@IEEEusingpubid\enlargethispage{-\@IEEEpubidpullup}\fi\fi\fi\fi}

% Special thanks to Peter Wilson, Daniel Luecking, and the other
% gurus at comp.text.tex, for helping me to understand how best to
% implement the IEEEpubid command in LaTeX.



%% Lockout some commands under various conditions

% general purpose bit bucket
\newsavebox{\@IEEEtranrubishbin}

% flags to prevent multiple warning messages
\newif\if@IEEEWARNthanks
\newif\if@IEEEWARNIEEEPARstart
\newif\if@IEEEWARNIEEEbiography
\newif\if@IEEEWARNIEEEbiographynophoto
\newif\if@IEEEWARNIEEEpubid
\newif\if@IEEEWARNIEEEpubidadjcol
\newif\if@IEEEWARNIEEEmembership
\newif\if@IEEEWARNIEEEaftertitletext
\@IEEEWARNthankstrue
\@IEEEWARNIEEEPARstarttrue
\@IEEEWARNIEEEbiographytrue
\@IEEEWARNIEEEbiographynophototrue
\@IEEEWARNIEEEpubidtrue
\@IEEEWARNIEEEpubidadjcoltrue
\@IEEEWARNIEEEmembershiptrue
\@IEEEWARNIEEEaftertitletexttrue


%% Lockout some commands when in various modes, but allow them to be restored if needed
%%
% save commands which might be locked out
% so that the user can later restore them if needed
\let\@IEEESAVECMDthanks\thanks
\let\@IEEESAVECMDIEEEPARstart\IEEEPARstart
\let\@IEEESAVECMDIEEEbiography\IEEEbiography
\let\@IEEESAVECMDendIEEEbiography\endIEEEbiography
\let\@IEEESAVECMDIEEEbiographynophoto\IEEEbiographynophoto
\let\@IEEESAVECMDendIEEEbiographynophoto\endIEEEbiographynophoto
\let\@IEEESAVECMDIEEEpubid\IEEEpubid
\let\@IEEESAVECMDIEEEpubidadjcol\IEEEpubidadjcol
\let\@IEEESAVECMDIEEEmembership\IEEEmembership
\let\@IEEESAVECMDIEEEaftertitletext\IEEEaftertitletext


% disable \IEEEPARstart when in draft mode
% This may have originally been done because the pre-V1.6 drop letter
% algorithm had problems with a non-unity baselinestretch
% At any rate, it seems too formal to have a drop letter in a draft
% paper.
\ifCLASSOPTIONdraftcls
\def\IEEEPARstart#1#2{#1#2\if@IEEEWARNIEEEPARstart\typeout{** ATTENTION: \noexpand\IEEEPARstart
 is disabled in draft mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEPARstartfalse}
\fi
% and for technotes
\ifCLASSOPTIONtechnote
\def\IEEEPARstart#1#2{#1#2\if@IEEEWARNIEEEPARstart\typeout{** WARNING: \noexpand\IEEEPARstart
 is locked out for technotes (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEPARstartfalse}
\fi


% lockout unneeded commands when in conference mode
\ifCLASSOPTIONconference
% when locked out, \thanks, \IEEEbiography, \IEEEbiographynophoto, \IEEEpubid,
% \IEEEmembership and \IEEEaftertitletext will all swallow their given text. 
% \IEEEPARstart will output a normal character instead
% warn the user about these commands only once to prevent the console screen
% from filling up with redundant messages
\def\thanks#1{\if@IEEEWARNthanks\typeout{** WARNING: \noexpand\thanks
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNthanksfalse}
\def\IEEEPARstart#1#2{#1#2\if@IEEEWARNIEEEPARstart\typeout{** WARNING: \noexpand\IEEEPARstart
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEPARstartfalse}


% LaTeX treats environments and commands with optional arguments differently.
% the actual ("internal") command is stored as \\commandname 
% (accessed via \csname\string\commandname\endcsname )
% the "external" command \commandname is a macro with code to determine
% whether or not the optional argument is presented and to provide the 
% default if it is absent. So, in order to save and restore such a command
% we would have to save and restore \\commandname as well. But, if LaTeX
% ever changes the way it names the internal names, the trick would break.
% Instead let us just define a new environment so that the internal
% name can be left undisturbed.
\newenvironment{@IEEEbogusbiography}[2][]{\if@IEEEWARNIEEEbiography\typeout{** WARNING: \noexpand\IEEEbiography
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEbiographyfalse%
\setbox\@IEEEtranrubishbin\vbox\bgroup}{\egroup\relax}
% and make biography point to our bogus biography
\let\IEEEbiography=\@IEEEbogusbiography
\let\endIEEEbiography=\end@IEEEbogusbiography

\renewenvironment{IEEEbiographynophoto}[1]{\if@IEEEWARNIEEEbiographynophoto\typeout{** WARNING: \noexpand\IEEEbiographynophoto
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEbiographynophotofalse%
\setbox\@IEEEtranrubishbin\vbox\bgroup}{\egroup\relax}

\def\IEEEpubid#1{\if@IEEEWARNIEEEpubid\typeout{** WARNING: \noexpand\IEEEpubid 
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEpubidfalse}
\def\IEEEpubidadjcol{\if@IEEEWARNIEEEpubidadjcol\typeout{** WARNING: \noexpand\IEEEpubidadjcol
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEpubidadjcolfalse}
\def\IEEEmembership#1{\if@IEEEWARNIEEEmembership\typeout{** WARNING: \noexpand\IEEEmembership
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEmembershipfalse}
\def\IEEEaftertitletext#1{\if@IEEEWARNIEEEaftertitletext\typeout{** WARNING: \noexpand\IEEEaftertitletext
 is locked out when in conference mode (line \the\inputlineno).}\fi\global\@IEEEWARNIEEEaftertitletextfalse}
\fi


% provide a way to restore the commands that are locked out
\def\IEEEoverridecommandlockouts{%
\typeout{** ATTENTION: Overriding command lockouts (line \the\inputlineno).}%
\let\thanks\@IEEESAVECMDthanks%
\let\IEEEPARstart\@IEEESAVECMDIEEEPARstart%
\let\IEEEbiography\@IEEESAVECMDIEEEbiography%
\let\endIEEEbiography\@IEEESAVECMDendIEEEbiography%
\let\IEEEbiographynophoto\@IEEESAVECMDIEEEbiographynophoto%
\let\endIEEEbiographynophoto\@IEEESAVECMDendIEEEbiographynophoto%
\let\IEEEpubid\@IEEESAVECMDIEEEpubid%
\let\IEEEpubidadjcol\@IEEESAVECMDIEEEpubidadjcol%
\let\IEEEmembership\@IEEESAVECMDIEEEmembership%
\let\IEEEaftertitletext\@IEEESAVECMDIEEEaftertitletext}



% need a backslash character for typeout output
{\catcode`\|=0 \catcode`\\=12
|xdef|@IEEEbackslash{\}}


% hook to allow easy disabling of all legacy warnings
\def\@IEEElegacywarn#1#2{\typeout{** ATTENTION: \@IEEEbackslash #1 is deprecated (line \the\inputlineno).
Use \@IEEEbackslash #2 instead.}}


% provide some legacy IEEEtran commands
\def\IEEEcompsoctitleabstractindextext{\@IEEElegacywarn{IEEEcompsoctitleabstractindextext}{IEEEtitleabstractindextext}\IEEEtitleabstractindextext}
\def\IEEEdisplaynotcompsoctitleabstractindextext{\@IEEElegacywarn{IEEEdisplaynotcompsoctitleabstractindextext}{IEEEdisplaynontitleabstractindextext}\IEEEdisplaynontitleabstractindextext}
% provide some legacy IEEEtran environments


% V1.8a no more support for these legacy commands
%\def\authorblockA{\@IEEElegacywarn{authorblockA}{IEEEauthorblockA}\IEEEauthorblockA}
%\def\authorblockN{\@IEEElegacywarn{authorblockN}{IEEEauthorblockN}\IEEEauthorblockN}
%\def\authorrefmark{\@IEEElegacywarn{authorrefmark}{IEEEauthorrefmark}\IEEEauthorrefmark}
%\def\PARstart{\@IEEElegacywarn{PARstart}{IEEEPARstart}\IEEEPARstart}
%\def\pubid{\@IEEElegacywarn{pubid}{IEEEpubid}\IEEEpubid}
%\def\pubidadjcol{\@IEEElegacywarn{pubidadjcol}{IEEEpubidadjcol}\IEEEpubidadjcol}
%\def\specialpapernotice{\@IEEElegacywarn{specialpapernotice}{IEEEspecialpapernotice}\IEEEspecialpapernotice}
% and environments
%\def\keywords{\@IEEElegacywarn{keywords}{IEEEkeywords}\IEEEkeywords}
%\def\endkeywords{\endIEEEkeywords}
% V1.8 no more support for legacy IED list commands
%\let\labelindent\IEEElabelindent
%\def\calcleftmargin{\@IEEElegacywarn{calcleftmargin}{IEEEcalcleftmargin}\IEEEcalcleftmargin}
%\def\setlabelwidth{\@IEEElegacywarn{setlabelwidth}{IEEEsetlabelwidth}\IEEEsetlabelwidth}
%\def\usemathlabelsep{\@IEEElegacywarn{usemathlabelsep}{IEEEusemathlabelsep}\IEEEusemathlabelsep}
%\def\iedlabeljustifyc{\@IEEElegacywarn{iedlabeljustifyc}{IEEEiedlabeljustifyc}\IEEEiedlabeljustifyc}
%\def\iedlabeljustifyl{\@IEEElegacywarn{iedlabeljustifyl}{IEEEiedlabeljustifyl}\IEEEiedlabeljustifyl}
%\def\iedlabeljustifyr{\@IEEElegacywarn{iedlabeljustifyr}{IEEEiedlabeljustifyr}\IEEEiedlabeljustifyr}
% V1.8 no more support for QED and proof stuff
%\def\QED{\@IEEElegacywarn{QED}{IEEEQED}\IEEEQED}
%\def\QEDclosed{\@IEEElegacywarn{QEDclosed}{IEEEQEDclosed}\IEEEQEDclosed}
%\def\QEDopen{\@IEEElegacywarn{QEDopen}{IEEEQEDopen}\IEEEQEDopen}
%\AtBeginDocument{\def\proof{\@IEEElegacywarn{proof}{IEEEproof}\IEEEproof}\def\endproof{\endIEEEproof}}
% V1.8 no longer support biography or biographynophoto
%\def\biography{\@IEEElegacywarn{biography}{IEEEbiography}\IEEEbiography}
%\def\biographynophoto{\@IEEElegacywarn{biographynophoto}{IEEEbiographynophoto}\IEEEbiographynophoto}
%\def\endbiography{\endIEEEbiography}
%\def\endbiographynophoto{\endIEEEbiographynophoto}
% V1.7 and later no longer supports \overrideIEEEmargins
%\def\overrideIEEEmargins{%
%\typeout{** WARNING: \string\overrideIEEEmargins \space no longer supported (line \the\inputlineno).}%
%\typeout{** Use the \string\CLASSINPUTinnersidemargin, \string\CLASSINPUToutersidemargin \space controls instead.}}

\endinput

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% End of IEEEtran.cls  %%%%%%%%%%%%%%%%%%%%%%%%%%%%
% That's all folks!



==> temptex.txt <==
\documentclass[conference]{IEEEtran}
\IEEEoverridecommandlockouts
\usepackage{cite}
\usepackage{amsmath,amssymb,amsfonts}
\usepackage{algorithmic}
\usepackage{graphicx}
\usepackage{textcomp}

\usepackage{subcaption}
\usepackage{multirow}
\usepackage[inline]{enumitem}
% \usepackage[table,x11names]{xcolor}
\usepackage{gensymb}

\def\BibTeX{{\rm B\kern-.05em{\sc i\kern-.025em b}\kern-.08em
    T\kern-.1667em\lower.7ex\hbox{E}\kern-.125emX}}

\begin{document}

%%
%% The "title" command has an optional parameter,
%% allowing the author to define a "short title" to be used in page headers.
% 
% \title{Custom Macro Cells for Design Optimization of Direct CMOS Implementations of Neuromorphic TNNs}
% \title{TNN7: Custom Macro Library Extension for Realizing Highly Energy-Efficient Neuromorphic TNN Designs}
\title{TNN7: A Custom Macro Suite for Implementing Highly Optimized Designs of Neuromorphic TNNs}
\maketitle
%%
%% The "author" command and its associated commands are used to define
%% the authors and their affiliations.
%% Of note is the shared affiliation of the first two authors, and the
%% "authornote" and "authornotemark" commands
%% used to denote shared contribution to the research.
% \author{Harideep Nair, Prabhu Vellaisamy, Santha Bhasuthkar and John Paul Shen}
% % \email{trovato@corporation.com}
% \affiliation{%
%   \institution{Electrical and Computer Engineering\\
%   Carnegie Mellon University}
% %   \streetaddress{P.O. Box 1212}
% %   \city{Dublin}
% %   \state{Ohio}
% %   \country{USA}
% %   \postcode{43017-6221}
% }t

%%
%% By default, the full list of authors will be used in the page
%% headers. Often, this list is too long, and will overlap
%% other information printed in the page headers. This command allows
%% the author to define a more concise list
%% of authors' names for this purpose.
% \renewcommand{\shortauthors}{Nair, et al.}

%%
%% The abstract is a short summary of the work to be presented in the
%% article.
\begin{abstract}
% Temporal Neural Networks (TNNs) employ feed-forward networks with local learning rules and exhibit brain-like sensory processing capabilities with very high energy efficiency. This work builds on recent advances in TNN research, to develop a framework for direct CMOS implementation of TNNs and based on the key functional units of TNNs, to develop a highly optimized set of custom macros for the 7nm CMOS cell library. 
% The custom library of nine new macros can reduce power, delay and area, by about 17\%, 12\%, and 27\%, respectively, compared to corresponding standard cell-based implementations.

% TNN prototype designs for UCR time-series clustering and MNIST image classification applications are evaluated.
% With custom macros, an unsupervised time-series clustering TNN column (with 6,750 synaptic weights and competitive performance) can be implemented within 40 $\mu$W power and 0.05 mm\textsuperscript{2} area while taking only 28 ns to process each input. A 4-layer TNN design with 3M synaptic weights can achieve an error rate of 1\% on MNIST with 92 ns computation time per image, while consuming only 18 mW power and 24.63 mm\textsuperscript{2} area.

Temporal Neural Networks (TNNs), inspired from the mammalian neocortex, exhibit energy-efficient online sensory processing capabilities. 
Recent works have proposed a microarchitecture design framework for implementing TNNs and demonstrated competitive performance on vision and time-series applications.
% demonstrated the potential for efficient hardware implementation of TNNs in digital CMOS with the capability for online incremental learning.
Building on them, this work 
% builds on recent TNN research that proposed a microarchitecture design framework capable of efficient online learning, to 
proposes \textit{TNN7}, a suite of nine highly optimized custom macros developed in predictive 7nm CMOS, to enhance the efficiency, modularity and flexibility of the TNN design framework.
%
% 
% TNN7 consists of nine highly optimized macros, six of them implement the key functionalities involved in a TNN neuron and column, and the rest three implement more generic utility functions targeted towards temporal spike encoding.
% , for a predictive 7nm CMOS cell library. 
% Using TNN7 reduces power, delay and area, by about 17\%, 12\%, and 27\%, respectively, compared to using just the standard cells. 
TNN prototypes for two applications are used for evaluation of TNN7. An unsupervised time-series clustering TNN delivering competitive performance can be implemented within 40 $\mu$W power and 0.05 mm\textsuperscript{2} area, while a 4-layer TNN that achieves an MNIST error rate of 1\% consumes only 18 mW and 24.63 mm\textsuperscript{2}. On average, the proposed macros reduce power, delay, area, and energy-delay product by 17\%, 12\%, 27\%, and 55\% respectively. Furthermore, employing TNN7 significantly reduces the synthesis runtime of TNN designs (by more than 3x), allowing for highly-scaled TNN implementations to be realized.

\end{abstract}

%%
%% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
%% Please copy and paste the code instead of the example below.
%%
% \begin{CCSXML}
% <ccs2012>
%   <concept>
%       <concept_id>10010583.10010633.10010655</concept_id>
%       <concept_desc>Hardware~Standard cell libraries</concept_desc>
%       <concept_significance>500</concept_significance>
%       </concept>
%   <concept>
%       <concept_id>10010520.10010521.10010542.10010294</concept_id>
%       <concept_desc>Computer systems organization~Neural networks</concept_desc>
%       <concept_significance>500</concept_significance>
%       </concept>
%  </ccs2012>
% \end{CCSXML}

% \ccsdesc[500]{Hardware~Standard cell libraries}
% \ccsdesc[500]{Computer systems organization~Neural networks}

%%
%% Keywords. The author(s) should pick words that accurately describe
%% the work being presented. Separate the keywords with commas.
\begin{IEEEkeywords}
temporal neural networks, custom macros for temporal functions, neuromorphic sensory processing units
\end{IEEEkeywords}
%% A "teaser" image appears between the author and affiliation
%% information and the body of the document, and typically spans the
%% page.
% \begin{teaserfigure}
%   \includegraphics[width=\textwidth]{sampleteaser}
%   \caption{Seattle Mariners at Spring Training, 2010.}
%   \Description{Enjoying the baseball game from the third-base
%   seats. Ichiro Suzuki preparing to bat.}
%   \label{fig:teaser}
% \end{teaserfigure}

%%
%% This command processes the author and affiliation and title
%% information and builds the first part of the formatted document.

% \pagestyle{plain}

\section{Introduction}
\label{intro}
%% TODO: 
%% Introduce macros more clearly
%% Current vs New, Baseline vs Custom
%% Make graphs instead of table
%% Can we bring back the previous layouts?
%% Make Table 1/ Fig. 1 better/more graphic?
%% Separate out synapses (including STDP), neuron body, WTA and perhaps talk about the presence of "standard" adder macro.
%% Title better?
%% Justify the results based on optimizations
%
%
%
%% Hari - The first paragraph introduces TNNs and motivates the necessity for a hardware implementation framework.
%% Hari - The second paragraph highlights the difference between direct cmos and this paper and mentions the key contributions.
Deep Neural Networks (DNNs) have 
% been at the forefront of Machine Learning for the last decade, achieving 
achieved state-of-the-art performance on diverse applications involving sensory processing tasks such as computer vision and speech recognition   \cite{lecun2015deep}. 
However, the computing demand for DNNs has been increasing exponentially and is on a highly unsustainable path in terms of computational, economic and environmental costs \cite{thompson2020computational}. In contrast, Temporal Neural Networks (TNNs) \cite{smith2018space, smith2020temporal}, a special class of Spiking Neural Networks (SNNs), strive to mimic biological neural networks with the goal of achieving both brain-like capability and brain-like efficiency. 

Inspired by brain's \textit{temporal} computational paradigm, TNNs are based on a rigorous \textit{space-time} algebra \cite{smith2018space} and use precise spike timings to represent and process information \cite{vanrullen2005spike}.
% that use precise spike timings to represent and process information, mimicking biological neural networks \cite{smith2018space, smith2017space, smith2020neuromorphic}.
% , which consume less power as compared to deep neural networks, owing to sparse activity and relatively simpler hardware structures.
% The key building blocks of the TNN framework are the multi-neuron columns and multi-column layers, as shown in Fig. 1 \cite{nair2020direct}. A $p\times q$ TNN column comprises \textit{q} excitatory neurons, each with \textit{p} synapses as inputs. It performs learning using Spike Timing Dependent Plasticity (STDP) learning rules and Winner Take All (WTA) inhibition. 
Unlike DNNs that utilize compute-intensive tensor processing, TNNs do not involve complex linear algebraic computation and employ only feed-forward processing based on spikes and their timing relationships. Furthermore, TNNs are capable of online continuous learning using biologically-plausible local learning algorithms, unlike backpropagation-fueled DNNs that have a strict bifurcation between training and inference phases. 

These features make TNNs truly neuromorphic and therefore suitable for building extremely energy-efficient edge-native sensory processors for applications such as time-series clustering \cite{chaudhary2021unsupervised}.
% and capable of brain-like sensory processing and exhibits extreme brain-like energy efficiency. 
A microarchitecture framework for efficient CMOS implementation of TNNs has recently been proposed in \cite{nair2021online}. The proposed implementation methodology utilizes two notions of temporal resolution and thereby hardware clocks: 1) \textit{unit} clock serving as the finest temporal resolution to calibrate the spike timings within a single instance of input, and 2) a coarser resolution \textit{gamma} clock to separate  different input instances. The authors in \cite{nair2021online} use standard off-the-shelf 45nm CMOS to implement the key TNN microarchitectural elements,
% (illustrated in Fig. \ref{fighier})
namely, neurons, columns and Spike Timing Dependent Plasticity (STDP) learning rules.
% In this proposal, standard off-the-shelf CMOS is used. This paper explores the potential of creating a custom set of macros that can be added to the cell library for more efficient implementation of TNNs.
% in CMOS.
% 
% This paper builds on and goes beyond the work in \cite{nair2021online}, 
% % which demonstrates the feasibility of implementing TNNs in CMOS using 45nm standard cell library with regular standard cells. This paper goes beyond \cite{nair2021online}, 
% exploring the potential for creating a customized cell library for further design optimization of TNNs, and can serve as the first step towards creating a scalable design framework and toolsuite for building TNN-based neuromorphic processors.
% 
% 
% \begin{figure}[t]
% \centering
% \includegraphics[width=\columnwidth]{diagrams/fig1_hierarchy.png} 
% \caption{Temporal Neural Network Hierarchy: Synapses, Neurons, Columns and Layers}
% \label{fighier}
% \end{figure}

This paper builds on and goes beyond the work in \cite{nair2021online}, exploring the potential for creating a customized cell library that utilizes inherent TNN principles to improve the power, performance and area (PPA) of TNN designs. Furthermore, this work can serve as the first step towards creating a scalable design framework and toolsuite for building TNN-based neuromorphic processors.
We make four key contributions: 1) the TNN design process, including gate-level implementations, is replicated in 7nm predictive CMOS using the ASAP7 Process Design Kit (PDK) \cite{clark2016asap7}, and post-synthesis Power-Performance-Area (PPA) results are reported; 2) a set of nine new highly-optimized custom macro extensions to ASAP7, called \textit{TNN7}, that can be used for implementing highly energy-efficient parameterizable TNNs is proposed; 3) significantly improved scaling of PPA as well as synthesis runtime for larger design sizes, achieved by TNN7, is demonstrated; and 4) the hardware complexities of TNN prototypes in \cite{smith2020temporal} 
for image classification, and \cite{chaudhary2021unsupervised} for unsupervised time-series clustering, are evaluated and shown to achieve significant improvements using the custom macro extensions, demonstrating the potential of TNNs for energy-efficient sensory processing with online learning.
% 4) an added efficacy for realizing TNN7 custom library is demonstrated by illustrating significant improvements in synthesis runtime by comparing the runtimes of ASAP7-based TNN columns and TNN7-incorporated columns used for the UCR time-series clustering. 
%Our results can serve as baseline benchmarks for future works. 
% A set of 11 macros are proposed - \textit{syn\_weight\_update}, \textit{syn\_output, pac\_adder}, \textit{less\_equal}, \textit{pulse2edge}, \textit{stdp\_case\_ gen}, \textit{stabilize\_func}, \textit{incdec}, \tetxit{mux2to1gdi}, \textit{edge2pulse}, and \textit{spike\_gen}. 
% We illustrate their utility by implementing TNNs comprising entirely with the novel cell macros and note the optimization gains across key hardware metrics. 
% 
% \section{Temporal Neural Networks}
% \label{tempnn}
% % Hari - TODO: This section needs a complete rewriting.
% % Subsections - 1) Organization and 2) uarch framework
% % Prabhu - changed the section, have a look? Hari - Thanks! Will go through.
% 
% %% Hari (02/20) - I am yet to work on this Section. Will finish it up by tonight
% 
% \begin{figure}[t]
% \centering
% \includegraphics[width=\columnwidth,height=5.7cm]{diagrams/fig1_hierarchy.png} 
% \caption{Hierarchical TNN Organization 
% % (from \cite{nair2020direct})
% }
% \label{fig:tnn_org}
% \end{figure}
% \vspace{-10pt}
% 
\begin{figure}[t]
\centering
\includegraphics[width=\columnwidth]{macrodist2.png} 
\caption{Functional components of a \textit{p}x\textit{q} TNN Column and associated custom macros (highlighted in yellow)}
\label{macro_bd}
\end{figure}
% 
\begin{table}[t]
\centering
\caption{Proposed Custom Macros}
\scalebox{0.97}{
 \begin{tabular}{|c|c|c|l|} 
 \hline
 TNN & Proposed & Function & Figure \\
 Units & Macros & Description & Label \\
 \hline
 \hline
 Synaptic & \emph{syn\_readout} & Perform RNL readout & Fig. \ref{fig:fsm_output_f} \\
 \cline{2-4}
 Response & \emph{syn\_weight\_update} & Perform weight update & Fig. \ref{fig:syn_weight_update_f} \\
 \hline
 WTA & \emph{less\_equal} & Perform temporal inhibit & Fig. \ref{fig:inhibit_f} \\
 \hline
 \multirow{3}{*} {STDP} & \emph{stdp\_case\_gen} & Control STDP cases & Fig. \ref{fig:stdp_f}\\
 \cline{2-4}
 & \emph{incdec} & Control update direction & Fig. \ref{fig:incdec_f} \\
 \cline{2-4}
  & \emph{stabilize\_func} & Stabilize weights bimodally & Fig. \ref{fig:stabilize_func_f} \\
 \hline
 \multirow{3}{*} {Utility} & \emph{spike\_gen} & Perform spike encoding & Fig. \ref{fig:spike_gen} \\
 \cline{2-4}
 & \emph{pulse2edge} & Convert from pulse to edge & Fig. \ref{fig:pulseP_f} \\
 \cline{2-4}
  & \emph{edge2pulse} & Convert from edge to pulse & Fig. \ref{fig:edge_f} \\
 \hline
 \end{tabular}
 }
  \label{tab:custom_macros}
\end{table}

% \vspace{-12pt}
The proposed nine macros have been designed to target and optimize the key functional TNN components (columns) and provide the capability to model arbitrary TNN designs.
% (as in Fig. \ref{fighier}) with arbitrary number of synapses, neurons, columns and layers. 
% 
% They are described in detail in the next section. 
% Fig. \ref{fig:tnn_org} shows the overall hierarchy of a multi-layer TNN with columns as the key building blocks, and 
Fig. \ref{macro_bd} illustrates the custom macros in a typical \textit{p}x\textit{q} column (key TNN building block) with \textit{p} synapses per neuron and \textit{q} such neurons, followed by winner-take-all (1-WTA) lateral inhibition.
As majority of the TNN computation occurs in the synaptic crossbar, five macros are dedicated for synapses (two for synaptic inference or response function generation and three for STDP local learning). These synapses then feed into corresponding neuron bodies which perform response function summation through adder trees. Another macro enables the key comparison operation in WTA and the remaining three macros serve more generic utility purposes (e.g. spike encoding).
These macros (described further in Section \ref{macrosec}) are summarized in Table \ref{tab:custom_macros} along with their functional descriptions and schematic figure labels.
It is to be noted that these custom macros can be generalized beyond the 
% particular learning rules or neuron 
microarchitectural model used in \cite{nair2021online}, and can serve as CMOS primitives for implementing generic temporal functions based on \textit{space-time} algebra \cite{smith2018space}. To the best of our knowledge, this is the first work that proposes custom macros for highly efficient CMOS implementation of TNNs.
% and TNN-based neuromorphic processing units.
% 
% \subsubsection{Winner take all inhibition}
% WTA inhibition allows the output spike from the first spiking neuron of a column to pass through intact, while nullifying other neurons’ outputs. Tie-breaking is implemented by systematically choosing the lowest index. This is specific to our design
% % A less\_equal macro (Fig. 5) based on pass transistors is designed for performing inhibition. Furthermore, pulse2edge macros (Fig. 6, Fig. 7) are developed to convert pulses to edges (in representing spikes), i.e., to stay asserted untila gamma reset. We construct two variants, namely, power optimized (contains asynchronous active high reset register) as well as area optimized (contains synchronous active low reset register).
% \subsubsection{Spike Time Dependent Plasticity model}
% STDP learning rules as shown in \cite{nair2020direct} update weights locally according to the timing relationships between input and output spikes, stochastically based on Bernoulli Random Variables (BRVs). 
% 
% STDP model is further divided into three components namely stdp\_case\_gen,stabilization\_func and incdec only stdp\_case\_gen and incdec can be change to get different learning rules their functionality is as follows : 
% 
% stdp\_case\_gen macro (Fig. 8) to generate control signals corresponding to four different cases of input-output spike timing relationships
% 
% stabilize\_func macro (Fig. 9) to select appropriate BRV using synaptic weight as per the stabilization function in [2] to stabilize weight convergence
% 
% incdec macro (Fig. 10) to generate increment/decrement control signals to drive the weight update. 
% Note that stabilize\_func replicates the functionality of an 8-to-1 multiplexer. Here except for the stdp\_case\_gen module which is specific for our targeted Temporal Neural network design other modules are common for different learning rules and can be reused easily. 
% To optimize the design, a 2-to-1 GDI-based multiplexer design (Fig. 11. mux2to1gdi macro) is developed. Seven 2-to-1 GDI-based multiplexers are combined to make a combinational block functioning as an 8-to-1 multiplexing logic.
\section{Design Framework \& Methodology}
% This line should indicate this is a direct sequel to ISVLSI.
% Enhancing the applicability and efficiency of the TNN microarchitecture in \cite{nair2021online} is the focus of this work. This involves developing an optimized custom macro library suite from the fundamental building blocks that constitute TNNs. A scalable TNN design framework can be realized using these custom macros, with the benefits of PPA optimizations achieved from using these custom macros.
%This section describes the circuit-level designs of the proposed custom macros and their function in detail. Also, the CAD flow used for their design are discussed.
% tools and the PDK used for our design flow are discussed.
% and contribution to the design of the TNN framework.

\subsection{Framework}
\label{framework}
ASAP7 \cite{clark2016asap7} is an open source, academically certified, and foundry agnostic, predictive process design kit based on 7nm finFET technology. This involves a standard cell library and a collection of rule-sets for physical verification - design rule checks (DRC), layout vs. schematic (LVS), and parasitic extraction (PEX). The electrical activity of the transistor models is scaled from the BSIM-CMG SPICE models \cite{duarte2015bsim}, which captures advanced trends in the finFET industry. ASAP7 offers transistor device models at four threshold voltages (SLVT, LVT, RVT and SRAM), and three process corners, typical-typical (TT), slow-slow (SS) and fast-fast (FF). 

% DO WE NEED TO EXPLAIN WHY THESE CHOICES?????
In this work, following selections are used for the design of custom ASAP7 macros:
1) RVT device models with nominal operating conditions at TT phase corner (0.7V supply voltage and 25\degree C operating temperature),
2) composite current source (CCS) modeling for timing files, and
3) Cadence and Mentor Graphics toolchain for logic synthesis, schematic, layout and characterization of the custom cells. 
% Using this setup, hard macros are constructed with aggressive PPA optimizations.
% 3) Cadence toolchain - \textit{Genus} for register-transfer level (RTL) logic synthesis, \textit{Virtuoso} for schematics and layouts, \textit{Liberate} for characterization of the custom cells, and \textit{Abstract} for the development of liberty exchange format (LEF) files.
% for implementing fundamental functional modules needed for designing TNNs.
\subsection{Methodology}
\label{methodology}
% Developing an optimized custom macro library suite from fundamental functional blocks that constitute a Temporal Neural Network is the chief contribution of this work. To establish the improvement in the PPA metric numbers achieved by incorporating the custom macros, the following methodology is followed to report the results of this work:
% This section describes the use of Cadence toolchain and Mentor Calibre decks in developing the custom macros and presents the methodology followed for reporting the optimization gains.
% This section describes the methodology used for developing the custom macros and reporting the optimization gains presented in Section \ref{benchmark}.

%Using the framework described above, the following methodology is adopted to develop custom hard macros and report their PPA results and improvements.

In developing the custom macros, Cadence tool suite is used as follows: 1) \textit{Genus} for register-transfer level (RTL) logic synthesis, 2) \textit{Virtuoso} for schematics and layouts, 3) \textit{Liberate} for characterization of the macros and generating Liberty (.lib) timing files, and 4) \textit{Abstract} for generating Liberty Exchange Format (.lef) files of the macros. Layout verification, including Layout Versus Schematic (LVS) and Design Rule Check (DRC), is performed using Mentor Calibre and the resulting LVS \& DRC-clean Graphic Data Stream (GDS) files are imported to \textit{Abstract}. Moreover, Calibre Parasitic Extraction (PEX) tool reads the layout and generates the extracted netlist which is then used for Spectre simulations in \textit{Liberate}.

In order to report the optimization gains presented in Section \ref{benchmark}, following steps are adopted: 1) \textit{Genus} is used to synthesize the original functional modules from \cite{nair2021online} with the ASAP7 standard cell library and establish the baseline values; 2) TNN7 macro equivalent of the original modules are either (i) structurally optimized at the microarchitectural level, or (ii) created as mixed-signal circuits from scratch in \textit{Virtuoso}; 
% Consequently, \textit{Liberate} and \textit{Abstract} tools are employed to generate the custom .lib and .lef files for each macro. 
3) \textit{Genus} is used to resynthesize the modules by replacing the ASAP7 standard cells with the TNN7 .lib and .lef files (obtained from \textit{Liberate} and \textit{Abstract}), to obtain post-synthesis cell area, leakage power and delay. These values are then compared with the ASAP7-based post-synthesis values, and improvements for individual modules are computed.
% Finally, a comprehensive PPA metric comparison analysis between the standard cell-based column design \cite{nair2020direct} and the custom macro incorporated column design is provided in Section IV. This work can be envisioned as a neuromorphic library extension to the ASAP7 standard cell library specifically for constructing TNNs.

% The TNN framework can be realized entirely from the comprehensive list of custom macros, with the additional benefits of aggressive Power, Performance, Area (PPA) optimizations achieved from the custom cell suite.
% \subsection{Optimization Strategies}
% Since TNNs are being envisioned for online, always-on, and edge-native sensory processing units operating at real-time kHz frequencies, PPA optimizations are prioritized for first reducing power consumption followed by area and delay. We use Gate Diffusion Input (GDI)-based designs for maximal area and power optimizations, since they provide fast, low-power circuits with reduced number of transistors \cite{morgenshtein2001gate}. However, the tradeoff is degraded output levels which is corrected by using level restorers at the outputs. Diffusion sharing between gates in the design is used to further reduce the area.
% \vspace{-8pt}
\section{TNN7 Custom Macro Cells}
\label{macrosec}
This section describes the circuit-level design of the proposed nine macros and their functionalities in detail. 
% Each macro is implemented separately and integrated into the TNN7 library using the corresponding .lib, .lef and .gds files. 
The macros are segregated into cells that perform exlcusive TNN functions called \textit{TNN functionality cells}, and those, termed as \textit{utility cells}, performing more generic functions like spike encoding. A key optimization performed across all proposed macros is diffusion layer overlapping during manual layout, which reduces cell area. For each proposed custom macro, its PPA values are reported in Table \ref{tab:allmacros}.
% We describe the TNN7 library as consisting of .lib, .lef and .gds files of all the individual macros described in this section. Further, the library is segregated as into column-specific cells or utility cells. We elaborate on the functionality of each of the individual macros in detail as follows- 

\subsection{TNN Functionality Macro Cells}
% \vspace{-3pt}
%Developing an optimized custom macro cell suite from fundamental functional blocks that constitute a Temporal Neural Network has been the chief contribution of this work. 
% 
%This work's chief contribution is distinguishing and developing an optimized custom macro cell suite out of the fundamental functional blocks that constitute a TNN framework. 
%Firstly, the TNN framework is replicated in the ASAP7 process design flow, providing the baseline 7nm PPA values of the individual sub-modules post-synthesis. Subsequently, after developing the equivalent standard cells for the same using the ASAP7 PDK and employing the Cadence toolchain, we compare and obtain the optimization gained. 
This subsection describes the six macros implementing synaptic response, WTA and STDP.
% native to the column layers capable of performing unsupervised clustering in the TNN framework. 
% The original ASAP7 framework modules are referred to as \textit{standard cells}, and proposed novel modules as \textit{custom macros}.
% along with those of the corresponding standard cells.
The following notations are used for the two hardware clocks introduced in Section \ref{intro} - \textit{aclk} for the unit clock and \textit{gclk} for the gamma clock. 
% Following \cite{nair2021online}, an operating frequency of $100$ kHz
% and $6.67$ kHz are 
% is chosen for \textit{aclk} 
% and \textit{gclk} respectively, 
% based on real-time operation requirement. 
% and the resulting gamma period.
% DO WE NEED TO EXPLAIN WHY THESE CHOICES???
% 
% explains in depth the proposed macros, along with the optimization strategies at the circuit level to achieve improvements in PPA.
% 
% Prabhu - Santha, do we need the following?
%%We also develop two more macros: 1) spike\_gen macro (Fig. 12) to generate 8-cycle wide pulses for spikes  required by syn\_output, and 2) edge2pulse macro (Fig. 13) to generate reset pulses (grst) from gclk for performing essential computational reset between consecutive computational cycles.
% 
%The \emph{fsm\_simple} module is a combinational block that implements finite state machine logic to generate an eight clock cycle output for a given input of arbitrary clock cycle wide.  The module's output serves as the eight clock cycle wide input to the \emph{fsm\_synapse} macro for synaptic weight update. In the original design, each synaptic weight is assigned a state, and it is updated accordingly with each state. Architectural optimization is done by decomposing the FSM state update logic such that each weight update is done with control logic. Moreover, we use a 3-bit wide synchronous active low reset register to update the weights with each clock transition.\\
%Consequently, we develop a macro (Fig. \ref{fig:fsm_simple_f}) of the architecturally optimized design. Import of synthesized netlist to schematic is done, after which DRC and LVS clean layout (\ref{fig:fsm_simple_macro}) and characterization of the macro are performed. Table \ref{tab:fsm_simple} depicts the post-synthesis results for this macro. Cell area, leakage power and delay decreases by 19.79\%, 26.4\%, and by 26 ps.
% 
% \begin{table}[H]
% \centering
%  \caption{}
%  \begin{tabular}{||c|c|c|c||} 
%  \hline
%  fsm\_simple & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  [1ex] 
%  \hline
%  Original & 1.92 & 1.922 & 77 \\ 
%  Optimized & 1.54 & 1.682 & 51 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
% \caption{Post-synthesis results of original \emph{fsm\_simple} and the \emph{fsm\_simple} macro }
%   \label{tab:fsm_simple}
% \end{table}
% 

\begin{figure}[!ht]
\centering
\includegraphics[width=\columnwidth]{diagrams/fsm_output.pdf} 
\caption{\emph{syn\_readout} macro}
\label{fig:fsm_output_f}
\end{figure}
\begin{figure}[!ht]
\centering
\includegraphics[width=\columnwidth]{diagrams/fsm_weight_update.png} 
\caption{\emph{syn\_weight\_update} macro}
\label{fig:syn_weight_update_f}
\end{figure}

\subsubsection{syn\_readout and syn\_weight\_update}
% Prabhu - modified; need to explain how we remapped the logic to get optimization. Santha can add this part? 
%The Syanptic weight implementation is  hardware-intensive logic block to try and characterize into a custom macro. The finite state machine (FSM)-based logic implements the storage of the synaptic weight and readouts into a unary corresponding to the RNL response function. The output remains asserted until the weight is counted down to zero, after which it is reset. \\

As noted in \cite{nair2021online}, synapses constitute majority of the hardware complexity in TNNs.
% is attributed to synapses. 
Hence, in this work, main synaptic functions are identified, optimized and modularized into custom macros. 
% consitute most of the hardware complexity in TNNs, as illustrated in \cite{nair2020direct}. 
% Synapses are meticulously built FSM counters which can not only generate response functions but also store and update weights. 
% Each synapse can be broken down into two distinct components: 1) flip-flops that store the weight bits, and 2) the associated control logic that performs weight readout and update. The complex control logic 
% Synapses are meticulously designed counters with two key functionalities, namely, response function generation (or readout) and weight update.
The two key synaptic functions of response function generation and weight update are implemented as \emph{syn\_readout} (Fig. \ref{fig:fsm_output_f}) and \emph{syn\_weight\_update} (Fig. \ref{fig:syn_weight_update_f}) macros respectively. When an input spike pulse arrives, the synaptic weight undergoes a unit decrement every cycle, until it wraps around to the original value. During this process, the \emph{syn\_readout} macro takes in the weight value every cycle and asserts the output until the weight reaches zero, and then deasserts it. This parallels the unary-coded ramp-no-leak (RNL) response function in \cite{nair2021online}.
% output is nothing but the unary-coded ramp-no-leak (RNL) \cite{nair2021online} response function.
% , which eventually gets accumulated into the membrane potential in the neuron body. 
The \emph{syn\_weight\_update} macro controls the weight decrementing process during readout, and updates the synaptic weight during ``learning'', via the STDP-based control signals (\textit{WT\_INC} and \textit{WT\_DEC}). Only one of the control signals is active at a time and performs either unit increment or decrement. Note that the \emph{syn\_weight\_update} macro merely updates the weight based on external control signals; the control signals are provided by \emph{syn\_readout} (inference) and the three STDP macros (learning).
%hey! can you check now? I fitted it to a polynomial, and removed the connecting line
% Looks good. Can we remove the sharp corner and make it smoother?
% 
% 
% 
% increase or decrease the weight by one.
% at the beginning of every \textit{gclk} cycle.
% 
% Most of the hardware complexity in TNNs is made up of these synapses, so highly efficient custom macros are built for the main synaptic functions. 
% Each \textit{aclk} loop, the weight value undergoes a unit decrement when an input spike pulse arrives, until it wraps around to the original value. The \emph{syn\ readout} macro (Figure \ref{fig:fsm output f}) takes the current weight value during this step and generates '1 'at the output until the weight value reaches zero ' 0 'after that. This is nothing but a unary readout RNL. The macro \emph{syn\ weight\ update} (Figure \ref{fig:syn weight update f}) governs the mechanism of weight decrementing while reading. The weight update is managed by the STDP control signals \textit{TINC} and \textit{TDEC} in \emph{syn{\ weight\ update}} during " learning."
% which are incremented or decremented by one depending on the incdec signal from incdec module which is taken care of by syn\_weight\_update module and happens at end of gamma cycle.
% 
% When an input pulse is present to Neuron. Its Synaptic weight is decremented one by one till the signal given by \emph{fsm\_simple} is high so that weight is wrapped around and Synaptic weight is not changed, Output is asserted till Synaptic weight becomes zero and after that, it is de-asserted. This Output is accumulated in the Neuron body to given an effect of Ramp No leak(RNL) response function to pulse input given to Neuron which is compared with a threshold to generate a spike.

This modular approach to designing synapses provides flexibility to implementing TNN frameworks. For example, the response function can be changed by modifying \emph{syn\_readout} while keeping the other macros intact. This flexibility adds to the diversification of TNN models for diverse applications.
% 
% In terms of PPA, Table \ref{tab:allmacros} reports 31\% and 29\% decrease in cell area and leakage power respectively, and 64 ps increase in critical path delay. Note that this tradeoff favors our targeted applications which only require real-time ($\sim$100ms) but extremely low power sensory processing.
% 
% Making the design modular as above allows users to easily change the Neuron Response function, from RNL to something else by only changing syn\_readout and \emph{spike\_gen} function and keeping syn\_weight\_update, Parallel accumulator counter modules same making case for optimizing and making their macros worthwhile
% 
% Splitting the original design into two macros gives us less hardware-intensive standard cells to work with for for the macro development. Both the proposed standard cells operate with a distinguished functionality while holistically performing the same operation as \emph{fsm\_synapse}. Post synthesis results are provided in Table \ref{tab:fsm_synapse}. The DRC and LVS clean layouts are given in Fig \ref{fig:fsm_output} \& Fig \ref{fig:fsm_weight_update}. Consequently, PEX extraction of the cells is completed, and the extracted SPICE netlist file is used to perform characterization using Liberate. The cell area and leakage power consumption is decreased by 31.87\%, and 27.154\%, respectively. Delay increases by 55 ps.
% \begin{table}[H]
% \centering
%  \caption{}
%  \begin{tabular}{||c|c|c|c||} 
%  \hline
%  fsm\_synapse & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  [1ex] 
%  \hline
%  Original & 4.6625 & 3.989 & 203  \\ 
%  Optimized & 3.1784 & 2.800 & 258 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
%  Post-synthesis area and delay results of original \emph{fsm\_synapse} and the modified \emph{fsm\_synapse} utilizing macros \emph{fsm\_weight\_update} and \emph{fsm\_output}
%  \label{tab:fsm_synapse}
% \end{table}
% \\
% 
% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for synapse custom macros (\textit{syn\_readout} \& \textit{syn\_weight\_update})}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|c|c|} 
%  \hline
%  Cell Library & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
%  Standard & 73.72 & 3.96 & 210  \\ 
%  \hline
%  Custom & 50.86 & 2.8 & 274 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:fsm_synapse}
% \end{table}

\begin{figure}[!ht]
\centering
\includegraphics[width=0.6\columnwidth]{diagrams/inhibit.pdf} 
\caption{\emph{less\_equal} macro}
\label{fig:inhibit_f}
\end{figure}

\subsubsection{less\_equal}

The \emph{less\_equal} macro models the temporal inhibitor by functioning the Winner-Take-All (WTA) inhibition. More generally, it implements the temporal operation of ``less\_equal'' from space-time algebra \cite{smith2018space} and hence is widely used in the TNN design framework. The input data (DATA\_IN) value is propagated to the output if and only if it arrives earlier or at the very instant of INHIBIT; else, it is suppressed.
The inhibition functionality is achieved by the use of just a single transistor \cite{tzimpragos2019boosted}. However, to mitigate the high leakage current observed during the cell's characterization, it is coupled with another transistor to make NMOS-PMOS pair.


% The \emph{less\_equal} macro models the key function of the Winner-Take-All (WTA) inhibition and acts as a temporal inhibitor that enables the input data (DATA\_IN) to be transferred to the output only if it arrives earlier or at the same time as the inhibit input (INHIBIT). More generally, it implements the temporal operation of ``less\_equal'' from space-time algebra \cite{smith2018space} and hence is widely used in the TNN design framework.
% It is one of the macros that delivers the most PPA benefits as compared to standard cells.
% 
% transpiring in the biological brain, and hence is ubiquitous across the general TNN framework. 
% It functions as a temporal inhibitor that enables the input data to be transferred if and only if it arrives earlier or at the same time as the inhibit input. 

This module's functionality can be achieved by using a single transistor \cite{tzimpragos2019boosted}. However, to mitigate the high leakage current observed during the cell's characterization, a pair of NMOS and PMOS transistors is employed. 
% Figs. \ref{sclay} and \ref{cmlay} show the standard cell and custom cell layouts respectively. 
% The design comprises of 
% % 7 gates that are reduced to 
% a single Gate Diffusion Input (GDI) \cite{morgenshtein2001gate} cell and two gates (Fig. \ref{fig:inhibit_f}). GDI cells replicate conventional Boolean arithmetic using only two transistors, enabling them to be utilized for fast low-powered circuit designs. 
% % Further note the significant reduction in the routing density for the interconnects from the standard design layout to the custom design layout, resulting in a smaller net area for the custom design.

% With the \emph{less\_equal} macro, a performance improvement of 2x from the standard cell design is achieved (Table \ref{tab:allmacros}). Cell area and leakage power are even more significantly decreased by 75\% and 73\%, respectively.

%The proposed design for \emph{less\_equal} significantly reduces the transistor density compared to the implementation which uses original ASAP7 standard cells, as can be observed from the standard cell and custom cell layouts in Fig. \ref{sclay} and \ref{cmlay} respectively. 
% Figures \ref{sclay} and \ref{cmlay} provide the standard cell and custom cell layouts for the macro. A clear difference can be observed in the physical transistor density between them, signifying a notable decrease in the cell area for the custom macro design when compared to the standard cell-based module. 
%As per our post-layout analysis, the custom implementation reduces the cell area, leakage power and delay by over 70\% compared to the standard cell implementation.
% 
% In Figure \ref{fig:inhibit} and ..... . the schematic and structure for this macro are given. 
% 

% \begin{figure}[!ht]
% \centering
% \includegraphics[width=0.9\columnwidth]{layouts/inhibit_orig.png} 
% \caption{Standard cell-based layout of \emph{less\_equal}}
% \label{sclay}
% \end{figure}

% \begin{figure}[!ht]
% \centering
% \includegraphics[width=0.8\columnwidth]{layouts/inhibit_opt.png} 
% \caption{Custom macro-based layout of \emph{less\_equal}}
% \label{cmlay}
% \end{figure}

% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for \textit{less\_equal}}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|} 
%  \hline
%  Design & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
%  Standard & 11.43 & 0.64 & 65 \\ 
%  \hline
%  Custom & 2.8 & 0.17 & 33 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:less_equal}
% \end{table}

% \begin{figure}[!ht]
%     \centering
%     \begin{subfigure}{0.48\columnwidth}
%         \centering
%         \includegraphics[width=\textwidth]{./layouts/inhibit_orig.png}
%         \caption{Standard cell-based}
%         \label{neuron_block}
%     \end{subfigure}%
%     \begin{subfigure}{0.49\columnwidth}
%         \centering
%         \includegraphics[width=\textwidth]{./layouts/inhibit_opt.png}
%         \caption{Column: \textit{q} neurons, WTA}
%         \label{column_block}
%     \end{subfigure}
%     \caption{Layouts for standard cell-based vs. custom macro-based \emph{less\_equal}}
% \end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=0.9\columnwidth]{diagrams/stdp_case_gen.pdf} 
\caption{\emph{stdp\_case\_gen} macro}
\label{fig:stdp_f}
\end{figure}

\subsubsection{stdp\_case\_gen}
The \emph{stdp\_case\_gen} macro is responsible generates the essential control signal outputs, corresponding to the four STDP cases from Table I in \cite{nair2021online}. As shown in Fig. \ref{fig:stdp_f}, it takes in the negated output of \emph{less\_equal} (GREATER) and input/output spikes represented as edge transitions (EIN/EOUT), and generates a one-hot encoded output for the STDP cases.
% of \emph{capture}, \emph{minus}, \emph{search} and \emph{backoff}. 
% These cases, in turn, produce the relevant Bernoulli Random Variables (BRVs). 
% Figure \ref{fig:stdp_f} depicts the combinational logic that achieves the STDP learning cases' aforementioned functionality.
When both input and output spikes are absent, the output is zero, resulting in no weight update during STDP. 
% Cell area and leakage power reduce by 47\% and 68\% respectively, with an improvement of 3 ps for the delay (Table \ref{tab:allmacros}).



% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for \textit{stdp\_case\_gen}}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|} 
%  \hline
%  Design & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
%   Standard & 17.96 & 1.13 & 73 \\ 
%   \hline
%   Custom & 9.56 & 0.36 & 70 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:stdp_case_gen}
% \end{table}
%

\begin{figure}[!ht]
\centering
\includegraphics[width=0.95\columnwidth]{diagrams/incdec.png} 
\caption{\emph{incdec} macro}
\label{fig:incdec_f}
\end{figure}

\subsubsection{incdec}
The \textit{incdec} (Fig. \ref{fig:incdec_f}) macro takes in the STDP cases and Bernoulli random variables (BRVs) as inputs (\cite{nair2021online}), and generates control signals for driving the local synaptic weight update process. It consists of AND-OR-INVERT (AOI) cells that activates INC for STDP cases 0 and 2, and activates DEC for cases 1 and 3, if the BRV is one. It is important to note that the modularity in STDP logic (due to \emph{stdp\_case\_gen} and \emph{incdec}) allows for easy modification of STDP rules.
%
% , including adding supervision as done in \cite{nair2021online, smith2020temporal}.

% generates the increment/decrement control signals for driving the local synaptic weight update process by taking in the STDP cases and Bernoulli random variables (BRVs) as inputs (as in \cite{nair2021online}). 

% It is a simple combinational logic utilizing AND-OR-INVERT (AOI) that activates INC for STDP cases 0 and 2, and activates DEC for cases 1 and 3, if the BRV is one. It is important to note that the modularity in STDP logic (due to \emph{stdp\_case\_gen} and \emph{incdec}) allows for easy modification of STDP rules. Compared to the standard design, an improvement of 16 ps in delay and 8\% in area can be observed from Table \ref{tab:allmacros}. There is no significant change in leakage power (1\% increase).
% The custom macro-based logic design is equivalent to the synthesized gate-level netlist of the standard cell-based microarchitecture. 
% However, by performing diffusion layer overlapping during the manual layout, cell area reduction of 5.56\% is reported.
% 
% The layout diagram is shown in Fig \ref{fig:incdec_fig}, and the resultant macro optimization results are compared with the original design, in Table \ref{tab:incdec}. Cell area and delay decreases by 5.56\% and by 16 ps, respectively. Leakage power increases by 1.16\%.
% \begin{table}[H]
% \centering
%  \caption{}
%  \begin{tabular}{||c|c|c|c||} 
%  \hline
%  incdec & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  [1ex] 
%  \hline
%  Original & 0.3645 & 0.258 & 71 \\ 
%  Optimized & 0.3353 & 0.261 & 55 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
% \caption{Post-synthesis results of original \emph{incdec} module vs. \emph{incdec} macro}
%  \label{tab:incdec}
% \end{table}

% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for \textit{incdec}}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|} 
%  \hline
%  Design & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
% Standard & 0.37 & 0.258 & 71 \\ 
% \hline
%  Custom & 0.34 & 0.261 & 55 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:incdec}
% \end{table}

\begin{figure}[!ht]
\centering
\includegraphics[width=\columnwidth]{diagrams/Flogic.png} 
\caption{\emph{stabilize\_func} macro}
\label{fig:stabilize_func_f}
\end{figure}

\subsubsection{stabilize\_func}
%As the name suggests, this macro (Fig.\ref{fig:stabilize_func_f}) is responsible for selecting the appropriate BRVs using the synaptic weight as per the stabilization function to stabilize weight convergence. Our contribution is remapping the structure in \cite{nair2020direct} to an 8:1 multiplexer-based architecture, where depending on a particular synaptic weight, it chooses the corresponding value with the expected probability. Further optimization is realized by replacing the standard cell-based multiplexer design with a custom Gate Diffusion Input (GDI)-based 2:1 multiplexer \cite{morgenshtein2001gate}, and using for the \textit{stabilize\_func} synthesis. GDI cells replicate conventional Boolean arithmetic with only two transistors, enabling them to serve as fast, low-powered circuits. The GDI multiplexer is developed using the ASAP7 transistor models, performing custom schematic and layout consequently. However, the tradeoff here is degraded output levels, corrected by applying level restorers at the outputs. \\
%To summarize, the standard cell-based design is remapped to seven 2:1 GDI-based multiplexers interconnected to make the combinational block behave functionally equivalent to that of a single 8:1 combinational multiplexing logic Fig.

This macro (Fig. \ref{fig:stabilize_func_f}) is responsible for selecting the appropriate BRVs as per the stabilization function in \cite{nair2021online}, and plays a key role in establishing weight convergence.
It is architected as an 8:1 multiplexer module with a hierarchy of GDI cells \cite{morgenshtein2001gate}, performing the functionality of a 2:1 multiplexer. Initially, the GDI cells are generated as macros and then re-utilized inside the \textit{stabilize\_func} macro. 

% This module is architected into an 8:1 multiplexer-based design, which selects one of the input BRVs based on the synaptic weight.
% , the selection of corresponding value with expected probability is performed. 

% It is further optimized by substituting the standard cell-based 2:1 multiplexer design with a custom GDI-based design. The GDI multiplexer is developed using the ASAP7 transistor models along with custom schematic and manual layout. However, this results in degraded output levels, eventually corrected by applying level restorers at the output. 



% These architectural and circuit-level 
% optimizations result in significant improvement in cell area and leakage power (53\% and 80\% respectively), as can be observed from Table \ref{tab:allmacros}. 
% However, we again observe a similar delay tradeoff as in the \textit{syn\_} macros (69 ps increase).
% ell area decrease by 53.25\%, and leakage power decreases by 79.66\% is reported upon synthesizing the custom design.
% 
% As verified from simulation results, . Consequently, a DRC and LVS clean manual layout of the multiplexer standard cell is finished. Post-synthesis results are reported in Table \ref{tab:stabilize_func}. 
% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for \textit{stabilize\_func}}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|} 
%  \hline
%  Design & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
% Standard & 12.36 &  0.59 & 90\\ 
% \hline
%  Custom & 5.83 & 0.12 & 159 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:stabilize_func}
% \end{table}

% Adding the inverter or half-buffer standard cells from the ASAP7 library increases the area and power consumption in GDI-based designs. However, optimization is experienced for the holistic 8:1 multiplexer design. The overall design contains seven 2:1 GDI multiplexer cells and only one buffering cell at the output of the last 2:1 multiplexer in the chain, as opposed to each multiplexer having one buffering on its own. This is sufficient to correct and restore the voltage swing. Accordingly, the single buffering element is enough to enable Liberate to characterize the macro accurately. Layout for the above is given at Fig \ref{fig:stabilize_func_fig}.

\subsection{Utility Macro Cells}
The remaining three macros are detailed in the following subsections. These utility custom cells are generalized for the broader TNN framework, and not specific to the column layers.

\subsubsection{spike\_gen}
%this macro (Fig.\ref{fig:fsm_simple_f}) is used to generate 8-cycle wide pulses for spikes required by \emph{spike\_gen}, and \emph{edge2pulse} macros to generate reset pulses (grst) from gclk for performing essential computational reset between consecutive computational cycles

The \emph{spike\_gen} macro (Fig. \ref{fig:spike_gen}) plays a key role in spike encoding. It implements the combinational logic associated with a 3-bit counter used to convert input pulses of any width to an 8 cycle-wide output pulse (for 3-bit synaptic weights). As demonstrated in \cite{nair2021online}, this spike encoding is central to the ramp-no-leak (RNL) functionality of the compact synapse design used in the TNN framework, and can be easily extended to generalize for arbitrary pulse widths.
Table \ref{tab:allmacros} reports notable improvements in all three PPA metrics, with 20\%, 30\%, and 36\% reduction in area, leakage power and delay respectively compared to the standard design.
% As illustrated in Figure \ref{fig:fsm_simple_f}, the \emph{spike\ gen} macro encompasses a combinational logic that implements the FSM logic to produce an eight clock cycle-wide output for a given arbitrary clock cycle input. It generates an input spike that is $W_{max}+1$ \textit{aclk} cycles-wide, and guides the \emph{syn\_ weight\_update} macro functionality during the readout phase. The macro is an essential constituent of the RNL response function of the neuron.

\begin{figure}[!ht]
\centering
\includegraphics[width=\columnwidth]{diagrams/spike_gen.pdf} 
\caption{\emph{spike\_gen} macro}
\label{fig:spike_gen}
\end{figure}

%Realizing this design, we create the relevant schematic in Virtuoso and perform SPICE simulations for verification. Consequently, cells are manually placed, and the nets are routed using Metal 1 connections, with the INVx1 cells are overlapped along the power rails to perform diffusion layer overlapping, to decrease cell area consumption further. Upon relevant DRC and LVS verifications, we successfully verify that no sudden cell leakage power surge is reported after finishing characterization. The LEF file is generated using the Abstract tool, and using the LIB and LEF files, the developed macro can be used to replace the original logic and is passed to the Genus tool for synthesis. We report significant optimization results, and the ADP values of the original \emph(less\_equal) and the optimized macro are compared and reported in Table \ref{tab:less_equal}. 

% \begin{table}[H]
% \centering
%  \caption{}
%  \begin{tabular}{||c|c|c|c||} 
%  \hline
%  less\_equal & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  [1ex] 
%  \hline
%  Original & 0.72 & 0.637 & 65 \\ 
%  Optimized & 0.17 & 0.17 & 33 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
%  \caption{Post-synthesis results of original \emph{less\_equal}  module vs. \emph{less\_equal} macro}
%   \label{tab:less_equal}
% \end{table}

% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for \textit{spike\_gen}}
% \scalebox{1.1}{
%  \begin{tabular}{|c|c|c|c|} 
%  \hline
%  Design & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  \hline
% Standard & 30.79 & 2.03 & 115 \\ 
% \hline
% Custom & 24.73 & 1.42 & 73 \\
%  \hline
%  \end{tabular}}
% %  \vspace{2 mm}
%   \label{tab:spike_gen}
% \end{table}

%Hence, in the course of this work, the stdp\_case\_gen macro encompasses the combinational block generating the cases, and is not the direct correspondence to its namesake module. Schematic is made by importing the synthesized Verilog netlist file into Virtuoso (Fig. \ref{fig:stdp_case_gen}), and the layout is performed with diffusion overlapping wherever required. Accordingly, the characterization process is done, leading to the generation of LIB and LEF files. Cell area, leakage power and delay decreases by 46.77\%, 68.03\%, and by 3ps, respectively.

% \begin{table}[H]
% \centering
%  \caption{}
%  \begin{tabular}{||c|c|c|c||} 
%  \hline
%  stdp\_case\_gen & Cell Area & Leakage Power & Delay \\
%   & ($\mu m^2$) & ($nW$) & ($ps$)\\
%  [1ex] 
%  \hline
%  Original & 17.96 & 1.126 & 73 \\ 
%  Optimized & 9.56 & 0.360 & 70 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
% Post-synthesis results of original \emph{stdp\_case\_gen} modue vs. \emph{stdp\_case\_gen} macro
%   \label{tab:STDP_case_gen}
% \end{table}

% \section{Additional Optimizations}
% custom adder for pac module
% diffusion layer layout

% \subsubsection{adder}
% A parameterizable adder module in the parallel accumulate counter is used in neuron body to perform the addition operation for varying resolution sizes to generate output spikes. 
% The Genus synthesis tool optimizes the adder modules such that the carry signal value is computed and propagated using Majority cells MAJIxp5 and MAJx2 from the ASAP7 standard cell library. 

% To implement this a ripple-carry adder is instantiated inside a generate loop. The generate loop instantiates \emph{n} adder modules , with \emph{n} being the resolution size. 
% Modifying the original design to the proposed variation helps mitigate Genus inferring the costly majority cells. Post synthesis optimization results are given for varying resolution sizes from 1 to 4 is shown in Table \ref{tab:adder}. We create the macro for a 1-bit adder design and allow the chain design to generate the macros depending upon the parameter size. The macro (Fig. \ref{fig:adder_f}) consists of three cells, the FAx1 full adder cell and a couple of INVx1 inverter cells. The inverter cells are connected to the output pins of FAx1 since it gives an inverted sum and carry results. INVx1 cells are overlapped during layout for a reduction in the cell area consumption. As Table \ref{tab:adder} depicts, increasing resolution corresponds to more increasing optimization results. 
% Gradual increases in area and power savings with increase in resolution is experienced. when compared to using "+" operator in verilog when implementing neuron body
% \begin{table}[H]
% \end{table}
% \begin{figure}[H]
% \centering
% \includegraphics[width=\columnwidth]{diagrams/adder.png} 
% \caption{1-bit adder macro}
% \label{fig:adder_f}
% \end{figure}
% \begin{table}[H]
% \centering
% \caption{}
%  \begin{tabular}{||c|c|c||} 
%  \hline
%  Resolution & Original adder & Adder macro \\ [1ex]
%  (Number of  & [Area($\mu m^2$)  & [Area($\mu m^2$)  \\ [1ex]
%  bit adder) & - Leakage Power($nW$) & - Leakage Power($nW$) \\ [1ex]
%  & - Delay ($ps$)] & - Delay ($ps$)] \\[1ex]
%  \hline
%  1 & 0.2918 - 0.246 - 49  & 0.2624 - 0.319 - 43 \\ 
%  2 & 0.6269 - 0.655 - 95 & 0.5249 - 0.638 - 82 \\
%  3 & 0.9769 - 0.979 - 160 & 0.7748 - 0.957 - 120 \\
%  4 & 1.3268 - 1.303 - 226 & 1.025 - 1.276 - 158 \\
%  \hline
%  \end{tabular}\\
%  \vspace{2mm}
%   \caption{ Post-synthesis results of original \emph{adder} module vs. \emph{adder} macro }
%   \label{tab:adder}
% \end{table}

\subsubsection{pulse2edge and edge2pulse}
%\emph{Pulse2edge} \emph{pulse2edge} macros are developed to convert pulses to edges (in representing spikes), i.e., to stay asserted until a gamma reset. Two variants, namely, power-optimized (contains asynchronous
%active high reset register) as well as area optimized (contains synchronous active low reset register) are constructed. \emph{edge2pulse} performs the converse, producing input spikes upon receiving pulse signals.

TNN implementations utilize edge-encoded signals (i.e., encoded as edge transitions from 0$\rightarrow$1) for performing various temporal operations. The \emph{pulse2edge} macro (Fig. \ref{fig:pulseP_f}) transforms an incoming pulse signal into an edge signal (lasting until the end of current \textit{gclk} cycle), and is used extensively across the TNN framework. On the contrary, \textit{edge2pulse} macro (Fig. \ref{fig:edge_f}) outputs a pulse lasting one \textit{aclk} cycle as soon as an edge signal arrives at its input. 
It is typically used to produce reset pulses from \textit{gclk} for the sequential blocks in the datapath. 
% As per Table \ref{tab:allmacros}, \emph{pulse2edge} macro improves delay and area by 7\% and 9\% respectively, with a significant tradeoff in leakage power which increases by 29\%. In contrast, \textit{edge2pulse} improves leakage power, delay and area by 53\%, 26\% and 35\% respectively. Note that all proposed macros at least improve two of the three PPA metrics, wherever tradeoff becomes necessary.
% , excluding the synaptic weights.

\begin{figure}[!ht]
\centering
\includegraphics[width=0.8\columnwidth]{diagrams/pulse2edge_power.pdf} 
\caption{\emph{pulse2edge} macro}
\label{fig:pulseP_f}
\end{figure}

\begin{figure}[!ht]
\centering
\includegraphics[width=0.9\columnwidth]{diagrams/edge2pulse.pdf} 
\caption{\emph{edge2pulse} macro}
\label{fig:edge_f}
\end{figure}

% \begin{figure}[!ht]
% \centering
% \includegraphics[width=\columnwidth]{diagrams/pulse2edge_area.png} 
% \caption{\emph{pulse2ede}-area optimized macro}
% \label{fig:pulseA_f}
% \end{figure}
%One thing to be noted is that while \emph{pulse2edge} is used extensively across the column and in other modules, \emph{edge2pulse} is instantiated only once. Hence, making an optimized macro of \emph{edge2pulse} means making the standard cell library comprehensive - rather than expecting a significant optimization as a result incorporating the macro for column implementation. \\
%For the macro library, the \emph{pulse2edge} module is offered in two variants - one is area optimized (Fig. \ref{fig:pulseA_f}), while the other is power-optimized (Fig. \ref{fig:pulseP_f}). The optimized area macro uses a synchronous active low reset register design, while the latter uses an asynchronous active high reset register. 

%For the remainder of the work, column results are given with the area-optimized \emph{pulse2edge} macros utilized in the column design. The comparison results between the variants of \emph{pulse2edge} macros are provided in Table \ref{tab:pulse2edge}. Depending on the user's requirement, they may feel the need to choose to incorporate either of the variants. The schematics is depicted as well as the layouts are given in Fig \ref{fig:pulse2edge_area} and Fig \ref{fig:pulse2edge_power}.\\
%For the \emph{edge2pulse} macro (Fig. \ref{fig:edge_f}), the original synthesized design was optimal and could only be optimized for cell area consumption by performing diffusion layout overlapping. Post-synthesis results are given in Table \ref{tab:edge2pulse} The macro's layout is shown in Fig \ref{fig:edge2pulse}.

% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA for proposed macros}
% \scalebox{1}{
%  \begin{tabular}{|c|c|c|c|c|} 
%  \hline
%  Macro & Design & Leakage Power & Delay & Cell Area \\
%  Name & Type & ($nW$) & ($ps$) & ($\mu m^2$) \\
%  \hline
%  \hline
%  \textit{syn\_readout +} & Standard & 3.96 & 210 & 73.72 \\ 
%  \cline{2-5}
%  \textit{syn\_weight\_update} & Custom & 2.8 & 274 & 50.86 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{less\_equal}} & Standard & 0.64 & 65 & 11.43 \\ 
%  \cline{2-5}
%  & Custom & 0.17 & 33 & 2.8 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{stdp\_case\_gen}} & Standard & 1.13 & 73 & 17.96\\ 
%  \cline{2-5}
%  & Custom & 0.36 & 70 & 9.56 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{incdec}} & Standard & 0.258 & 71 & 0.37 \\
%  \cline{2-5}
%  & Custom & 0.261 & 55 & 0.34 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{stabilize\_func}} & Standard & 0.59 & 90 & 12.36\\
%  \cline{2-5}
%  & Custom & 0.12 & 159 & 5.83 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{spike\_gen}} & Standard & 2.03 & 115 & 30.79 \\ 
%  \cline{2-5}
%  & Custom & 1.42 & 73 & 24.73 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{pulse2edge}} & Standard & 0.35 & 72 & 7.7 \\ 
%  \cline{2-5}
%  & Custom & 0.45 & 67 & 7.0 \\
%  \hline
%  \hline
%  \multirow{2}{*}{\textit{edge2pulse}} & Standard & 0.76 & 74 & 12.13 \\ 
%  \cline{2-5}
%  & Custom & 0.359 & 55 & 7.93 \\
%  \hline
%  \end{tabular}}
%  \label{tab:allmacros}
% \end{table}

\begin{table}[!ht]
\centering
\caption{7nm PPA for proposed custom macros}
\scalebox{0.95}{
 \begin{tabular}{|c|c|c|c|} 
 \hline
 Custom Macro & Leakage Power & Delay & Cell Area \\
 Name & ($nW$) & ($ps$) & ($\mu m^2$) \\
 \hline
 \hline
 \textit{syn\_readout} + \textit{syn\_weight\_update} & 2.8 & 274 & 50.86\\
 \hline
 \textit{less\_equal} & 0.17 & 33 & 2.8 \\
 \hline
 \textit{stdp\_case\_gen} & 0.36 & 70 & 9.56 \\
 \hline
 \textit{incdec} & 0.261 & 55 & 0.34 \\
 \hline
 \textit{stabilize\_func} & 0.12 & 159 & 5.83 \\
 \hline
 \textit{spike\_gen} & 1.42 & 73 & 24.73 \\
 \hline
 \textit{pulse2edge} & 0.45 & 67 & 7.0 \\
 \hline
 \textit{edge2pulse} & 0.359 & 55 & 7.93 \\
 \hline
 \end{tabular}}
 \label{tab:allmacros}
\end{table}


\section{Benchmarking and Results}
\label{benchmark}
This section presents 7nm post-synthesis power, performance, area (PPA) results for application-specific TNN prototypes.
% for the proposed custom macros 
% generated using Cadence toolchain. 
Performance is measured in terms of
% critical path delay for the individual macros, whereas for the TNN designs in Sections \ref{unsup_benchmark} and \ref{mnist_benchmark}, 
computation time or the minimum time taken to process one input, and is derived from the critical path delay and the gamma period as in \cite{nair2021online}. Area is the total cell and net area, while power includes dynamic (calculated using Cadence \textit{Joules}) as well as leakage power.
In order to demonstrate the efficacy of the TNN7 macros, we perform benchmarking analysis for two groups of TNN prototype designs targeting
% based on the total synapse count using ASAP7 standard cells versus custom macros, for the benchmark column sizes reported in \cite{nair2020direct}, and then
two application domains: 
% 1) compare the layouts of two custom macros, namely, less\_equal and mux2to1gdi with corresponding ASAP7 standard cell-based modules to demonstrate the efficiency of our approach,
1) 36 single-column TNN designs for unsupervised time-series clustering on 36 UCR datasets
% , namely, \textit{largest} and \textit{smallest} with 6750 and 130 synapses respectively 
as presented in \cite{chaudhary2021unsupervised}, with total synapse counts ranging from 130 to 6750;
% using the proposed custom macros as well as ASAP7-based standard cells and compare their PPA metrics with the corresponding 45nm values in Table IV in \cite{nair2020direct}, 
and 2) three multi-layer TNN designs for MNIST handwritten digit recognition, namely, \textit{2-layer}, \textit{3-layer} and \textit{4-layer} TNNs (from \cite{smith2020temporal}) with 389K, 1,310K and 3,096K total synapse counts, respectively.
% In addition to the methodology described in Section \ref{methodology}, 
% switching activity of 20\% 
% \textit{Joules} is incorporated into the \textit{Genus} synthesis flow for dynamic power calculations.
Following \cite{nair2021online}, an operating frequency of $100$ kHz is chosen for \textit{aclk} based on real-time operation requirement.
% 
% proportional to the underlying spiking sparsity observed in TNNs.
% provided to \textit{Genus} synthesis of the the upcoming column implementations to reflect the sparsity in the computation unfolding in TNN implementations, for both the standard design, and the custom design.

% These results are primarily generated using synaptic scaling of  using synaptic scaling and evaluate the improvement in PPA and Energy-Delay Product (EDP) obtained by our custom macros.

% \subsection{Layout Comparison of Two Macros}
% As can be seen from the layouts in Fig. 14 and Fig. 15, the standard cell-based less\_equal module is significantly more 
% complex than the custom less\_equal macro implementing the same functionality. Fig. 16 and Fig. 17 show the layouts for 2-to-1 mux designed using ASAP7 standard cells (with 12 transistors) and custom GDI-based macro (with 2 transistors). Fig. 18 shows the stabilize\_func logic generated using 7 custom mux2to1gdi cells, incurring only similar complexity to that of standard cell-based single mux.

% \subsection{PPA Analysis of Custom Macros}
% %TODO - Insert and describe the graph (9 macro clusters with 3 PPA bars each)
% \begin{figure}[t]
% \centering
% \includegraphics[width=\columnwidth, height = 4.1cm]{diagrams/macro_comp.png} 
% \caption{PPA Analysis for the Proposed Custom Macros - \% improvements w.r.t. standard cell-based implementations}
% \label{macro_comp}
% \end{figure}

% Figure \ref{macro_comp} plots the percentage improvement in PPA for the proposed custom macros.

% Hari TODO - compare standard vs. custom for ISVLSI columns. Modify first paragraph of Section IV.

% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA comparison for a single neuron with increasing synapse counts, as used in \cite{nair2020direct}}
%  \begin{tabular}{|c|c|c|c|c|} 
%  \hline
%  Synapse & Cell & Power & Delay & Area \\
%  Count & Library & ($nW$) & ($ps$) & ($\mu m^{2}$)\\
%  \hline
%  \hline
% %  \multirow{2}{*} {32} & Standard & 139.809 & 661 & 3652.615  \\
% %  \cline{2-5}
% %   & Custom & 115.252 & 563 & 2377.542 \\
% %  \hline
% %  \hline
%  \multirow{2}{*} {64} & Standard & 275.97  & 789 & 7,237.22  \\ 
%  \cline{2-5}
%  & Custom & 227.64 & 664 &  4,692.44 \\
%  \hline
%  \hline
%  \multirow{2}{*} {128} & Standard & 548.5  & 1,104 & 14,402.43 \\ 
%  \cline{2-5}
%  & Custom & 452.13 & 763  & 9,315.41   \\
%  \hline
%  \hline
%  \multirow{2}{*} {256} & Standard & 1,093.33  & 1,263 & 28,726.23 \\ 
%  \cline{2-5}
%  & Custom & 900.8 & 864 & 18,554.5  \\
%  \hline
%  \hline
%  \multirow{2}{*} {512} & Standard & 2,182.12  & 1,387 & 57,363.93 \\ 
%  \cline{2-5}
%  & Custom & 1,797.85 & 963  &  37,025.84  \\
%  \hline
%  \hline
%  \multirow{2}{*} {1024} & Standard & 4,359.41  & 1,513  & 114,632.5 \\ 
%  \cline{2-5}
%  & Custom & 3,591.66 & 1,062  &  73,961.67  \\
%  \hline
%  \end{tabular}\\
% %  \vspace{2 mm}
%   \label{tab:neuron}
% \end{table}

% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA comparison for single neurons with increasing synapse counts, as in \cite{nair2020direct}}
% \scalebox{1.2}{
%  \begin{tabular}{|c|c|c|c|c|} 
%  \hline
%  Synapse & Cell & Power & Delay & Area \\
%  Count & Library & ($\mu W$) & ($ns$) & ($\mu m^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*} {64} & Standard & 0.276  & 0.789 & 7,237  \\ 
%  \cline{2-5}
%  & Custom & 0.228 & 0.664 &  4,692 \\
%  \hline
%  \hline
%  \multirow{2}{*} {128} & Standard & 0.548  & 1.104 & 14,402 \\ 
%  \cline{2-5}
%  & Custom & 0.452 & 0.763  & 9,315   \\
%  \hline
%  \hline
%  \multirow{2}{*} {256} & Standard & 1.093  & 1.263 & 28,726 \\ 
%  \cline{2-5}
%  & Custom & 0.901 & 0.864 & 18,555  \\
%  \hline
%  \hline
%  \multirow{2}{*} {512} & Standard & 2.182  & 1.387 & 57,364 \\ 
%  \cline{2-5}
%  & Custom & 1.798 & 0.963  &  37,026  \\
%  \hline
%  \hline
%  \multirow{2}{*} {1024} & Standard & 4.359  & 1.513  & 114,633 \\ 
%  \cline{2-5}
%  & Custom & 3.592 & 1.062  &  73,962 \\
%  \hline
%  \end{tabular}
%  }
%   \label{tab:neuron}
% \end{table}

% \subsection{PPA Analysis for Neuron Scaling}
% \label{neuronwostdp}
% % As described previously in Section II-A, the temporal neural column owes most of its hardware complexity to the synapse implementation. This section analyzes the scaling of the hardware complexity of the temporal neuron implementation for two designs - 1) ASAP7 standard cell-based and 2) custom macro-based. 
% This section analyses the PPA of a single neuron (without STDP) implemented using custom macros against the baseline standard cell design across five synapse counts, namely, 64, 128, 256, 512 and 1024. These counts reflect the typical range of synapse counts used in our TNN approach \cite{nair2020direct}. As can be seen from Table \ref{tab:neuron}, the largest neuron with 1024 synapses implemented using custom macros consumes 3.59 $\mu$W power, 1.06 ns delay and 73,962 $\mu$m\textsuperscript{2} area, whereas the smallest neuron with 64 synapses merely consumes 0.23 $\mu$W power, 0.66 ns delay and 4,692  $\mu$m\textsuperscript{2} area. Compared to the standard cell designs, on average, the custom macros provide 18\%, 23\% and 35\% improvements in power, delay and area respectively. The PPA benefits due to custom macros become more and more prominent as the synapse count of the neuron increases. Furthermore, we observe that leakage power dominates over dynamic power for small designs such as a single neuron without STDP discussed here. As dynamic power surpasses leakage power for larger complex designs, power optimizations from the custom macros become more and more prominent, as will be seen in the following sections.
% % The number of synapses per neuron scales in powers of two, from 32 to 512, and the post-synthesis PPA metrics are reported in Table \ref{tab:neuron}. 
% % For the five differing neuron configurations, an increasing \% optimization PPA metric values are obtained for the macro-based implementation of the temporal neuron design. For the standard design, doubling the synapse count scales the neuron complexity on average in the following manner: 1.91x total power, 1.93x total area, and 1.2x computation time. For the custom design, it is 1.89x total power, 1.9x total area, 1.14x computation time.

% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA for single columns with varying synapse and neuron counts, as in \cite{nair2021online}}
%  \begin{tabular}{|c|c|c|c|c|c|} 
%  \hline
%  TNN & Synapse & Cell & Power & Comp. & Area \\
%  Column & Count & Library & ($\mu W$) & Time ($ns$) & ($\mu m^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*} {64 x 8} & \multirow{2}{*} {512} & Standard & 34.38   & 24.99  & 88,068  \\
%  \cline{3-6}
%  &  & Custom & 2.41 & 20.84 & 53,298 \\
%  \hline
%  \hline
%  \multirow{2}{*} {128 x 10} & \multirow{2}{*} {1280} & Standard & 103.89  & 30.89 & 227,048 \\ 
%  \cline{3-6}
%  & & Custom & 6.05 & 23.03 & 132,370\\
%  \hline
%  \hline
%  \multirow{2}{*} {1024 x 16} & \multirow{2}{*} {16,384} & Standard & 1,336.53 & 37.52 & 3,025,921\\ 
%  \cline{3-6}
%  & & Custom & 77.40 & 29.64  & 1,688,480 \\
%  \hline
%  \end{tabular}
% %  \vspace{2 mm}
%   \label{tab:tnn_col}
% \end{table}

% \subsection{PPA Analysis for Column Scaling}
% % This section takes the previous analysis one step further by performing benchmarking analysis for a generic column by scaling both the synapse and neuron counts of a column.
% Moving up in the hierarchy of TNN organization (Fig. \ref{fig:tnn_org}), this section presents the PPA scaling of a single column across different neuron and synapse counts for both standard cell and custom macro implementations.
% Table \ref{tab:tnn_col} shows the 7nm post-synthesis results for three column configurations directly inherited from \cite{nair2021online}, namely, a column with: 1) 8 neurons and 64 synapses per neuron (64$\times$8); 2) 10 neurons and 128 synapses per neuron (128$\times$10); and 3) 16 neurons and 1024 synapses per neuron (1024$\times$16). Along with area and power consumption, the table also reports computation time as in \cite{nair2021online}, which denotes the time taken to process a single input and is calculated by multiplying the gamma clock period with the critical path delay. It can be observed from Table \ref{tab:tnn_col} that a small 64$\times$8 column consumes about 2.41 $\mu$W power, 20.84 ns computation time and 53,298 $\mu$m\textsuperscript{2} area, whereas a large 1024$\times$16 column consumes about 77.4 $\mu$W power, 29.64 ns computation time and 1.688 mm\textsuperscript{2} area.

% Neuron, specifically, its synapse, is the most power-consuming among the three components in a column (Fig. \ref{macro_bd}) because not only does it scale with the synapse count (unlike WTA) but also involves much more dynamic switching of signals compared to STDP logic which predominantly operates on edge signals. Our proposed macros significantly optimize the dynamic power consumption of the synapse by simplifying the existing clocked flip-flop logic and minimizing signal switching. This results in over 90\% reduction in power consumption for a column (Table \ref{tab:tnn_col}) as opposed to 18\% reduction for a neuron (Section \ref{neuronwostdp}), since dynamic power overshadows leakage power in this case. Significant improvements of over 40\% and 20\% in area and computation time, respectively, can also be seen across the columns due to custom macros.

\subsection{UCR Time-Series Clustering}
\label{unsup_benchmark}
As shown in \cite{chaudhary2021unsupervised}, TNN designs outperform or are competitive to state-of-the-art algorithms for unsupervised time-series clustering, averaging across the 36 UCR benchmark datasets. A specific column configuration is used for each of the 36 UCR datasets depending on the corresponding input size and number of clusters. While the hardware complexity analysis in \cite{chaudhary2021unsupervised} uses standard technology scaling to estimate the 7nm results from 45nm post-synthesis results, we present direct post-synthesis 7nm PPA results for all 36 TNN designs and further optimize them with our custom macros.

\begin{figure}[t]
\centering
\includegraphics[width=\columnwidth,height=15cm]{PPA.png} 
\caption{ASAP7 vs. TNN7 7nm PPA scaling across synapse counts for the 36 single column TNN designs as used in \cite{chaudhary2021unsupervised}}
\label{fig:date_ucr}
\end{figure}

In order to assess the range of PPA complexities for time-series clustering TNNs, we plot total power, computation time, area, and energy-delay product (EDP), for the 36 single-column TNN designs 
% used for unsupervised clustering on UCR time-series datasets, 
in Fig. \ref{fig:date_ucr}. We use EDP to gauge both energy-efficiency and performance. The 36 \textit{p}x\textit{q} column sizes (out of which 6 are redundant) are listed to the right in Fig. \ref{fig:date_ucr}, for reference.
% Two important trends can be observed from this figure: 1) Area and power scale almost linearly with synapse count for both custom and standard designs, whereas computation time scales logarithmically, which corroborates the characteristic scaling equations in \cite{nair2021online}, and 2) The gap between standard and custom designs grows with increasing synapse counts, which implies, as TNN designs grow larger, they reap even more benefits from custom implementations.
Three key results can be observed here:
% from Fig. \ref{fig:date_ucr}:
\begin{enumerate}
    \item \textit{PPA synaptic scaling}: Area and power scale linearly with total synapses (\textit{p}*\textit{q}) for both ASAP7 baseline and TNN7 custom designs, whereas computation time scales logarithmically with synapses per neuron (\textit{p}). This corroborates the characteristic scaling equations in \cite{nair2021online}. 
    % Note that x-axis is monotonic in \textit{p}*\textit{q} (not \textit{p}), making computation time data points non-monotonic in Fig. \ref{fig:date_ucr}.
    % making computation time non-monotonic. 
    % in Fig. \ref{fig:date_ucr}.
    % This scaling can be extended to any arbitrary TNN design.
    \item \textit{PPA improvements from TNN7}: TNN7 designs consume about 17\% less power and 27\% less area compared to baseline designs, and are about 16\% faster. EDP 
    % scales super-linearly with synapse count and 
    improves by more than 55\% 
    % due to custom macros. This 
    , which clearly shows TNN7 designs are more energy-efficient and are also faster. 
    % Note that even though two of the proposed macros have increased delays, the overall critical path in a column is still improved. 
    The gap between the two designs grows with increasing synapse count, which implies, as TNN designs grow larger, they reap even more benefits from custom macros.
    \item \textit{Potential for low-power edge-native sensory processors}: With custom macros, even the \textit{largest} TNN column with 6,750 synapses consumes just 0.054 mm\textsuperscript{2} area and 39 $\mu$W power. Note that this also accounts for on-chip learning via STDP, highlighting the value of proposed macros for highly energy-efficient TNN sensory processing units capable of online continuous learning.
\end{enumerate}
%
% 
% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA for two single-column TNN designs for time-series clustering from \cite{chaudhary2021unsupervised}}
%  \begin{tabular}{|c|c|c|c|c|c|} 
%  \hline
%  TNN & Synapse & Cell & Power & Comp. & Area \\
%  Design & Count & Library & ($\mu W$) & Time ($ns$) & ($\mu m^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*} {Largest} & 6,750 & Standard & 45.49 & 33.33 & 74,024 \\
%  \cline{3-6}
%  & (270$\times$25) & Custom & 39.00 & 28.14 & 53,696 \\
%  \hline
%  \hline
%  \multirow{2}{*} {Smallest} & 130 & Standard & 0.94  & 22.70 & 1,436  \\ 
%  \cline{3-6}
%  & (65$\times$2) & Custom &  0.78 & 20.86  & 1,054  \\
%  \hline
%  \end{tabular}
%   \label{tab:tnn_unsup}
% \end{table}
% 
% Table \ref{tab:tnn_unsup} shows power, computation time and area for two extreme designs out of the 36 TNN prototypes, namely, \textit{largest} and \textit{smallest} with 6,750 and 130 synapses respectively. The \textit{average} column in \cite{chaudhary2021unsupervised} has been omitted here since it merely represents the average synapse count across all 36 column designs and does not correspond to a specific implemented design.
% 
% to assess the range of PPA complexities for time-series clustering TNNs.
%From Table \ref{tab:tnn_unsup}, it can be seen that custom macro-based implementation consumes about a magnitude less in total power consumption, with the leakage power consumption 38.1\% lesser on average. 
% From Table \ref{tab:tnn_unsup}, it can be seen
%
% HERE
% Our results indicate that custom implementations consume about 17\% less power and 27\% less area compared to standard implementations, and are about 16\% faster. In terms of EDP, it scales super-linearly with synapse count and improves by more than 55\% due to custom implementations. This denotes that not only are the designs energy-efficient but are also faster.
% HERE
% The total power consumption is close to an order of magnitude less, with the leakage power optimization being 41\%.
%From Table \ref{tab:tnn_unsup}, it can be seen that custom macro-based implementation consumes about 44\% lesser power and 33\% lesser die area as compared to the standard cell-based implementation, and are about 20\% faster.
% 
% Compared to the scaled 7nm PPA estimates in Table 2 of \cite{chaudhary2021unsupervised}, we see close to 4x reduction in power in the post-synthesis standard 7nm values, while computation time and area increase by about 5x and 1.6x respectively. These differences arise due to the approximations involved in technological scaling used by \cite{chaudhary2021unsupervised}.
% 
% This power vs. delay trade-off is due to our priority on power reduction at the expense of delay.
%an artifact of the optimization strategy used in our work that focuses heavily on
 %our target ofNote that this optimization strategy aligns well with 
% Note that for our target application of edge-native online sensory processing, this increased delay is still orders of magnitude faster than the real time requirements, typically in the ms range.
%of building ultra-low power neuromorphic sensory processors operating in real time the increased delay is not an issue (real time sensing can tolerate delays up to 100 ms).
% HERE
% With custom macros, even the \textit{largest} TNN column with 6,750 synapses consumes just 0.054 mm\textsuperscript{2} die area, 39 $\mu$W power and 28.14 ns computation time. It is to be emphasized that these PPA values also account for on-chip learning via unsupervised STDP. This underscores the applicability of the proposed custom macros in building TNN-based sensory processing units with online continuous learning capabilities for low-power embedded applications.
% HERE
% The custom largest TNN column with 6,750 synapses consumes just 0.031 mm\textsuperscript{2} die area, 30.38 $\mu$W power and 28.09 ns computation time as compared to the corresponding 45 nm values of 1.65 mm\textsuperscript{2}, 7.96 mW and 42.3 ns respectively.
% 
% \begin{table}[t]
% \centering
%  \begin{tabular}{||c||c|c|c|c||} 
%  \hline
%  & Column Size  & Power & Comp. & Area \\
%  & (\textit{pxq}) & ($\mu W$) & Time ($ns$) & ($mm^{2}$)\\
%  [1ex] 
%  \hline
%  & 64x8 & 3.89 & 26.92 & 0.004 \\ 
%  Standard Cell & 128x10 & 10.27 & 28.52 & 0.009 \\
%  & 1024x16 & 131.46 & 36.52 & 0.124 \\
%  \hline
%  & 64x8 & 2.73 & 20.59 & 0.003 \\
%  Custom Macro & 128x10 & 5.76 & 22.79 & 0.006 \\
%  & 1024x16 & 73.73 & 29.49 & 0.079 \\ 
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
% \caption{Standard vs Custom PPA comparison in 7nm CMOS for three benchmark column sizes, namely, 64x8, 128x10 and 1024x16 in \cite{nair2020direct}}
%   \label{tab:tnn_bench}
% \end{table}
% 
% 
% 
% \begin{table}[!ht]
% \centering
% \caption{Standard vs. custom 7nm PPA comparison for three TNN column designs for time-series clustering in \cite{chaudhary2021unsupervised}}
%  \begin{tabular}{|c|c|c|c|c|c|} 
%  \hline
%  TNN & Synapse & Cell & Power & Comp. & Area \\
%  Design & Count & Library & ($\mu W$) & Time ($ns$) & ($\mu m^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*} {Largest} & \multirow{2}{*} {6,750} & Standard & 54.16 & 35.15 & 47,461 \\
%  \cline{3-6}
%  & & Custom & 30.38 & 28.09 & 31,641 \\
%  \hline
%  \hline
%  \multirow{2}{*} {Smallest} & \multirow{2}{*} {130} & Standard & 1.04 & 19.40 & 914 \\ 
%  \cline{3-6}
%  & & Custom & 0.59 & 15.51 & 609 \\
%  \hline
%  \hline
%  \multirow{2}{*} {Average} & \multirow{2}{*} {970} & Standard & 7.78 & 27.41 & 6,820 \\ 
%  \cline{3-6}
%  & & Custom & 4.37 & 21.91 & 4,547 \\
%  \hline
%  \end{tabular}\\
% %  \vspace{2 mm}
%   \label{tab:tnn_unsup}
% \end{table}

% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA for single-column TNN designs for time-series clustering from \cite{chaudhary2021unsupervised}}
%  \begin{tabular}{|c|c|c|c|c|c|} 
%  \hline
%  TNN & Synapse & Cell & Power & Comp. & Area \\
%  Design & Count & Library & ($\mu W$) & Time ($ns$) & ($mm^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*} {Largest} & 6,750 & Standard & 449.65 & 33.33 & 0.074 \\
%  \cline{3-6}
%  & (270$\times$25) & Custom & 21.60 & 28.14 & 0.054 \\
%  \hline
%  \hline
%  \multirow{2}{*} {Smallest} & 130 & Standard & 9.00  & 22.70 & 0.023  \\ 
%  \cline{3-6}
%  & (65$\times$2) & Custom &  0.68 & 20.86  & 0.015  \\
%  \hline
% %  \hline
% %  \multirow{2}{*} {Average} & \multirow{2}{*} {970} & Standard & 64.72 & 30.0 & 0.167 \\ 
% %  \cline{3-6}
% %  & & Custom & 4.57 & 22.43 & 0.101 \\
% %  \hline
%  \end{tabular}\\
% %  \vspace{2 mm}
%   \label{tab:tnn_unsup}
% \end{table}

\subsection{MNIST Digit Recognition}
\label{mnist_benchmark}
Here, we move to much larger TNN designs and evaluate three multi-layer TNN prototypes for MNIST digit recognition, with different design points in the error rate vs. hardware complexity tradeoff, as follows:
% illustrated in Fig. \ref{fig:brookes}. The three prototype designs are: 
1) 2-layer TNN (389K synapses and 7\% error) derived from ECVT in \cite{smith2020temporal}; 2) 3-layer TNN (1.31M synapses and 3\% error) derived from ECCVT in \cite{smith2020temporal}; and 3) 4-layer TNN (3.096M synapses and 1\% error) derived from ECCCVT in \cite{smith2020temporal}. Table \ref{tab:tnn_img} provides 7nm PPA for these designs, derived using synaptic scaling as in \cite{nair2021online}. 
% Note that the power values are in mW and area in mm\textsuperscript{2}.
% 
% \begin{figure}[t]
% \centering
% \includegraphics[width=\columnwidth]{mnist_linear_mod.png} 
% \caption{Power vs. MNIST error for standard vs. custom implementations of three multi-layer TNN prototypes in \cite{smith2020temporal}}
% \label{fig:brookes}
% \end{figure}
% 
\begin{table}[t]
\centering
\caption{ASAP7 vs. TNN7 7nm PPA comparison for three TNN prototype designs for MNIST from \cite{smith2020temporal}}
\scalebox{0.95}{
 \begin{tabular}{|c|c|c|c|c|c|c|} 
 \hline
 TNN & Synapse & Error & Cell & Power & Comp. & Area \\
 Design & Count & Rate & Library & ($mW$) & Time ($ns$) & ($mm^{2}$)\\
 \hline
 \hline
 \multirow{2}{*}{2-Layer} & \multirow{2}{*} {389K} & \multirow{2}{*} {7\%} & ASAP7 & 2.62 & 49.00 & 4.27 \\ 
 \cline{4-7}
 & & & TNN7 & 2.25 & 41.38 & 3.09 \\
 \hline
 \hline
 \multirow{2}{*} {3-Layer} & \multirow{2}{*} {1,310K} & \multirow{2}{*} {3\%} & ASAP7 & 8.83 & 78.37 & 14.37 \\ 
 \cline{4-7}
 & & & TNN7 & 7.57 & 66.16 & 10.42 \\
 \hline
 \hline
 \multirow{2}{*} {4-Layer} & \multirow{2}{*} {3,096K} & \multirow{2}{*} {1\%} & ASAP7 & 20.86 & 108.46 & 33.95 \\ 
 \cline{4-7}
 & & & TNN7 & 17.89 & 91.58 & 24.63 \\
 \hline
 \end{tabular}
 }
  \label{tab:tnn_img}
\end{table}

%% hey! how does adding the trendline look? Hmmm, the trendline should probably follow the log curve. Try to fit a polynomial instead of linear Are you using MATLAB?
% No python! I see. If you give me the numbers, I can do a polynomial trendline fit for you in Matlab. I can also share my Matlab code with you if you like?
% how about i give you access to my notebook file? Sure. It currently looks good but there seems to be a sharp corner - can we make it smoother with higher order polynomial?
% 
% 
% \begin{table}[t]
% \centering
% \caption{Standard vs. custom 7nm PPA comparison for three TNN prototype designs for MNIST from \cite{smith2020temporal}}
% \scalebox{0.95}{
%  \begin{tabular}{|c|c|c|c|c|c|c|} 
%  \hline
%  TNN & Synapse & Error & Cell & Power & Comp. & Area \\
%  Design & Count & Rate & Library & ($mW$) & Time ($ns$) & ($mm^{2}$)\\
%  \hline
%  \hline
%  \multirow{2}{*}{2-Layer} & \multirow{2}{*} {389K} & \multirow{2}{*} {7\%} & Standard & 2.62 & 45.94 & 4.27 \\ 
%  \cline{4-7}
%  & & & Custom & 2.25 & 38.79 & 3.09 \\
%  \hline
%  \hline
%  \multirow{2}{*} {3-Layer} & \multirow{2}{*} {1,310K} & \multirow{2}{*} {3\%} & Standard & 8.83 & 51.11 & 14.37 \\ 
%  \cline{4-7}
%  & & & Custom & 7.57 & 43.15 & 10.42 \\
%  \hline
%  \hline
%  \multirow{2}{*} {4-Layer} & \multirow{2}{*} {3,096K} & \multirow{2}{*} {1\%} & Standard & 20.86 & 54.23 & 33.95 \\ 
%  \cline{4-7}
%  & & & Custom & 17.89 & 45.79 & 24.63 \\
%  \hline
%  \end{tabular}\\
%  }
% %  \vspace{2 mm}
%   \label{tab:tnn_img}
% \end{table}
% 
From Table \ref{tab:tnn_img}, similar PPA improvements with custom macros 
%as in Section \ref{unsup_benchmark} 
can be observed for these complex multi-layer TNNs (17\%, 12\%, and 27\% improvements on power, performance and area respectively). 
% A 4-layer TNN with 3M synaptic weights can achieve upto 99\% accuracy on MNIST and is capable of online continuous learning \cite{smith2020temporal}, \cite{nair2021online}. 
The 4-layer TNN with 3M synaptic weights and 99\% MNIST accuracy consumes only 17.89 mW power and 24.63 mm\textsuperscript{2} area, and 
% can have a peak throughput of about 11M images per second.
% process a new MNIST input every 91.58 ns. 
% We use MNIST only as an illustration tool due to its ubiquity. 
% The 4-layer TNN design here 
represents an edge-native real-time sensory processing unit that is capable of both online image-based classification and continuous incremental learning in less than 20 mW power. 
% Fig. \ref{fig:brookes} graphically depicts the power consumption vs. MNIST error rate tradeoff observed in TNNs, along with Minerva \cite{reagen2016minerva} for reference. 
% It also plots Minerva from Fig. 1 in \cite{reagen2016minerva} for reference. 
Using the survey of MNIST neural networks from \cite{reagen2016minerva}, it can be observed that for similar accuracies, TNN-based processing units that consume a few tens of mW power are about 1000x more efficient compared to GPUs, 100x with respect to FPGAs and 10x compared to many state-of-the-art 
ASICs that consume a few hundreds of mW power. 
Furthermore, custom cell library enhances this scalability as it offers a lower-cost trajectory in the accuracy vs. hardware complexity tradeoff.
% lower-sloped trajectory as can be seen from Fig. \ref{fig:brookes}.
% 
%Note that the x axis uses logarithmic scale. A key observation here is that custom implementation offers a different trajectory with lower slope in the power vs. error tradeoff, which implies that custom designs scale better compared to their standard counterparts, enabling them to deliver more accuracy within a given power budget.

% Comparing to standard implementation (without custom macros), we see 44\%, 33\%, and 20\% improvements on power, die area, and performance, respectively.
%%This shows the energy efficiency of TNN-based neuromorphic processors for edge-native real-time sensory processing.
% shows 35\% improvement in area and power, and 20\% in computation time for custom macro-based TNN prototype (Fig. 19) with respect to the standard cell-based one. EDP reduces by almost 55\%. Compared to the 45nm values in Table VI in \cite{nair2020direct}, power consumption for standard cell-based prototype is almost 60x lesser, whereas area and computation time reduce by almost 14x and 2x. This leads to almost two orders of magnitude difference in power between 45nm and custom 7nm designs. As shown in Table I, a 2-layer TNN, providing 93\% MNIST accuracy, consumes only 1.69 mW power, 1.56 mm\textsuperscript{2} die area and can process each image in 19 ns. 
% \begin{table}[t]
% \centering
%  \begin{tabular}{||c||c|c|c|c||} 
%  \hline
%  & Power & Comp. & Cell Area & EDP \\
%  & ($mW$) & Time ($ns$) & ($mm^{2}$) & ($nJ-ns$)\\
%  [1ex] 
%  \hline
%  Standard Cell- & 2.54 & 24.14 & 2.36 & 1.48 \\
%  Based & & & & \\
%  \hline
%  Custom Macro-& 1.69 & 19.15 & 1.56 & 0.62 \\
%  Based & & & & \\
%  \hline
%  \end{tabular}\\
%  \vspace{2 mm} 
% \caption{Standard vs Custom PPA comparison in 7nm CMOS for the multilayer prototype TNN in \cite{nair2020direct} }
%   \label{tab:tnn_bench}
% \end{table}

% \vspace{-5pt}
\section{Synthesis Runtime Evaluation}
A further advantage to using a custom cell library is 
% improved synthesis runtime for 
significantly faster design netlist generation.
% compared to utilizing the standard cell library. 
As the macro design instances are preserved and not manipulated during synthesis, it enables the synthesis tool to realize a design hierarchy by directly mapping the hard macros, thereby mitigating the combinatorial search space complexity for the optimization tool. 
% A considerable portion of the synthesis speedup is realized during the mapping and optimization phases of the TNN7-based column synthesis.
To evaluate this benefit for TNN7, we use the following setup:
% The setup for this experiment is described as follows. 
Genus v19.1 is run on a server comprising of 48 Intel(R) Xeon(R) E5-2680 CPU cores with
% with a maximum operating frequency of 2.5GHz. 
the maximum number of CPUs utilized set to 8. Synthesis was performed on the same column configurations from Section \ref{unsup_benchmark}, with the TNN7 custom macros as well as without them (ASAP7 baseline). 
% A bash script was used to automate the synthesis runs in the manner of standard cell-based synthesis immediately followed by a custom macro-based synthesis run for a given configuration.

Fig. \ref{synthrun} depicts the runtimes for both standard ASAP7-based and corresponding TNN7-based designs.
% 
\begin{figure}[t]
    \centering
    \includegraphics[width=\columnwidth]{synthrun_trend.png}
    \caption{ASAP7 vs. TNN7 synthesis runtime comparison}
    \label{synthrun}
\end{figure}
%%HELLOOOO - Heyyyy
%% how is the paper looking? Can i do something in specific - Yes, Fig 10 and 11 - can you make the fonts bigger and bolder? And align Fig 11 as Power, Perf, Time and EDP
%% got it, I can do that. I will so see if I can write synthesis runtime better - I think it looks good - currently doing some edits - feel free to edit it after I am done - but more immportantly section III - can we make it better? Hmm, I can look into that , let me think about it - Great thanks! I am finished with Sections I/II, IV and now working on V. Also added Fig 1 (modified) - let me know what you think
%% Yeah i saw the figure, looks great! And awesome, thanks for editing those sections :D Is there a better polygon to use instead of the tilted rhombus for synapse in Fig 1? I couldnt think of a better shape :P Hmmm very good question haha, I will hgave to refer to draw.io and see, can look into that - yeah maybe at the end later sure, will do! Thanks!
On average, TNN7 speeds up the netlist generation (including mapping and optimization) by 3.17x with respect to the baseline ASAP7-based designs. Using TNN7, the largest column with 6750 synapses was synthesized in 926 seconds ($\sim$15 minutes), as opposed to 3849 seconds ($\sim$1 hour) for the baseline design. Fig. \ref{synthrun} illustrates increasing runtime benefits for TNN7 as the designs grow larger. This trend can be extrapolated beyond single columns to multi-layered networks based on synapse counts, demonstrating the scalability of TNN7 to realize deep TNNs, that would have otherwise suffered from long runtimes.
% Averaged across 32 different synapse counts, there is a 3.17x improvement in synthesis runtime when generating the netlist model for TNN7-based column design compared to the ASAP7-based column design. For the largest column configuration of 270x25, runtime for TNN7-based design was completed in 00:15:26 (hh:mm:ss format) as opposed to 01:04:09 for ASAP7-based design.  
% This improved runtime allows for netlist generations of highly-scaled column configurations or deep-layered TNN frameworks, which would have otherwise suffered from long runtimes. 
% 
% 
% \vspace{-10pt}
\section{Concluding Remarks}
Prior works 
% \cite{smith2020temporal, nair2021online, chaudhary2021unsupervised} 
have shown that TNNs can potentially achieve highly energy efficient brain-like sensory processing. This work develops a customized 7nm cell library, TNN7, consisting of nine new macros to enable extensive design optimization of TNNs. The TNN7 macros yield 17\%, 12\%, 27\% and 55\% improvements in power, performance, area and EDP respectively. This surpasses typical PPA trade-offs by achieving significant improvements in all three PPA metrics. With TNN7, competitive performance to state-of-the-art can be achieved on time-series clustering with just 40 $\mu$W and 0.05 mm\textsuperscript{2}, and on MNIST with
% With the larger 4-layer TNN design (3M synaptic weights), we can achieve upto 99\% accuracy on MNIST while consuming 
only 17.89 mW and 24.63 mm\textsuperscript{2}. This shows the feasibility of TNN-based edge-native 
neuromorphic processors capable of online continuous learning.
% 
% a competitive single-column TNN prototype for time-series only consumes 21.6 $\mu$W power and 0.464 mm\textsuperscript{2} area, and a 4-layer MNIST TNN (with 99\% accuracy) consumes 
% a 2-layer TNN prototype with 13,750 neurons and 315,000 synapses can be implemented in 7nm CMOS. 
% 
% Using the custom macros, significant reduction in all three PPA metrics can be achieved. This transcends the typical tradeoff that exists between them, where improving one metric can potentially exacerbate the other metrics. 
% Furthermore, it enables scalable TNN designs with potential for multiple orders of magnitude improvements in power consumption as compared to conventional DNN hardware.
% 
% We plan to extend this work to a test chip tape-out in the near future.
\begin{figure}[t]
    \centering
    \begin{subfigure}[b]{0.47\columnwidth}
        \centering
        \includegraphics[width=\columnwidth]{layouts/std_2lead_layout.PNG}
        \caption{ASAP7}
        \label{stdlayout}
    \end{subfigure}%
    \hspace{1pt}
    \begin{subfigure}[b]{0.23\textwidth}
        \centering
        \includegraphics[width=\columnwidth]{layouts/cus_2lead_layout.PNG}
        \caption{TNN7}
        \label{cuslayout}
    \end{subfigure}
    \label{clayout}
    \caption{ASAP7 vs. TNN7 layouts for \textit{82}x\textit{2} column, developed for \textit{TwoLeadECG} application from \cite{chaudhary2021unsupervised}
    % \cite{UCRArchive2018}
    }
\end{figure}

This work can serve as a foundation for building a complete design framework and toolsuite, 
% for application-specific prototyping of TNNs
that can translate application-specific TNN designs from the functional level (software models) to hardware implementation and physical design. Towards that goal, our ongoing work involves open-sourcing the custom macros and developing an automated RTL-to-GDSII process flow, to generate signoff layout and PPA metrics for arbitrary TNN designs. Fig. 12 illustrates both baseline and TNN7-based place-and-route layouts for 
% one of the 36 TNN designs from Section \ref{unsup_benchmark}, specifically, 
the \textit{82}x\textit{2} column for \textit{TwoLeadECG} application from the UCR archive as used in \cite{chaudhary2021unsupervised}.
% eventually targeting a chip tapeout. 
The layouts corroborate the efficacy of the proposed macros as the routing density in the custom design (Fig. \ref{cuslayout}) is visibly less complex compared to the baseline design (Fig. \ref{stdlayout}).
% We believe brain-like edge-native sensory processing units can be effectively implemented in standard digital CMOS that consume on the order of 10 mW of power and 100 mm\textsuperscript{2} of die area. 
Furthermore, the custom library can be generalized to include the space-time primitives in \cite{smith2018space} and thereby implement any bounded space-time function directly in CMOS.

% This paper lays the foundation for our ongoing work on building an automated TNN design framework for pushing application-specific TNN configurations through the RTL-GDSII process flow in an automated manner, giving end-users using this toolchain ability to realized PPA-specific optimized process runs. For example, the framework will enable the users to push any of the 36 TNN standard or custom based designs throught the process flow to obtain signoff layout (Figure 12 depecits the TwoLeadECG TNN model place & route layout in ASAP7) and PPA values, with the help of a few command line options. We will further incorporate MNIST -specific multi-layer TNN models that can leverage both standard and custom-based columns to perform MNIST unsupervised learning.  

%%
%% The next two lines define the bibliography style to be used, and
%% the bibliography file.
\bibliographystyle{IEEEtranS}
\bibliography{refs}

\end{document}
% \endinput
%%
%% End of file `sample-sigplan.tex'.

